OpenMP Fortran programs for solving the time-dependent dipolar Gross-Pitaevskii equation

In this paper we present Open Multi-Processing (OpenMP) Fortran 90/95 versions of previously published numerical programs for solving the dipolar Gross-Pitaevskii (GP) equation including the contact interaction in one, two and three spatial dimensions. The atoms are considered to be polarized along the z axis and we consider different cases, e.g., stationary and non-stationary solutions of the GP equation for a dipolar Bose-Einstein condensate (BEC) in one dimension (along x and z axes), two dimensions (in x-y and x-z planes), and three dimensions. The algorithm used is the split-step semi-implicit Crank-Nicolson scheme for imaginary- and real-time propagation to obtain stationary states and BEC dynamics, respectively, as in the previous version [R. Kishor Kumar et al., Comput. Phys. Commun. 195, 117 (2015)]. These OpenMP versions have significantly reduced execution time in multicore processors.

==> DBEC-GP-OMP/output/imag1dX-th/imag1dX-th-den.txt <==
    -25.6000   0.0000000E+000
    -25.5500   0.9279500E-254
    -25.5000   0.1188074E-252
    -25.4500   0.1287946E-251
    -25.4000   0.1370417E-250
    -25.3500   0.1449994E-249
    -25.3000   0.1527439E-248
    -25.2500   0.1602120E-247
    -25.2000   0.1673258E-246
    -25.1500   0.1740069E-245
    -25.1000   0.1801792E-244
    -25.0500   0.1857703E-243
    -25.0000   0.1907129E-242
    -24.9500   0.1949462E-241
    -24.9000   0.1984171E-240
    -24.8500   0.2010814E-239
    -24.8000   0.2029046E-238
    -24.7500   0.2038627E-237
    -24.7000   0.2039428E-236
    -24.6500   0.2031433E-235
    -24.6000   0.2014739E-234
    -24.5500   0.1989556E-233
    -24.5000   0.1956200E-232
    -24.4500   0.1915088E-231
    -24.4000   0.1866729E-230
    -24.3500   0.1811715E-229
    -24.3000   0.1750707E-228
    -24.2500   0.1684420E-227
    -24.2000   0.1613613E-226
    -24.1500   0.1539074E-225
    -24.1000   0.1461603E-224
    -24.0500   0.1381999E-223
    -24.0000   0.1301049E-222
    -23.9500   0.1219509E-221
    -23.9000   0.1138103E-220
    -23.8500   0.1057503E-219
    -23.8000   0.9783260E-219
    -23.7500   0.9011286E-218
    -23.7000   0.8263988E-217
    -23.6500   0.7545554E-216
    -23.6000   0.6859458E-215
    -23.5500   0.6208469E-214
    -23.5000   0.5594664E-213
    -23.4500   0.5019460E-212
    -23.4000   0.4483655E-211
    -23.3500   0.3987479E-210
    -23.3000   0.3530648E-209
    -23.2500   0.3112425E-208
    -23.2000   0.2731685E-207
    -23.1500   0.2386978E-206
    -23.1000   0.2076591E-205
    -23.0500   0.1798609E-204
    -23.0000   0.1550976E-203
    -22.9500   0.1331540E-202
    -22.9000   0.1138107E-201
    -22.8500   0.9684798E-201
    -22.8000   0.8204935E-200
    -22.7500   0.6920472E-199
    -22.7000   0.5811269E-198
    -22.6500   0.4858248E-197
    -22.6000   0.4043529E-196
    -22.5500   0.3350522E-195
    -22.5000   0.2763974E-194
    -22.4500   0.2269990E-193
    -22.4000   0.1856013E-192
    -22.3500   0.1510790E-191
    -22.3000   0.1224311E-190
    -22.2500   0.9877402E-190
    -22.2000   0.7933337E-189
    -22.1500   0.6343514E-188
    -22.1000   0.5049676E-187
    -22.0500   0.4001801E-186
    -22.0000   0.3157218E-185
    -21.9500   0.2479759E-184
    -21.9000   0.1938960E-183
    -21.8500   0.1509321E-182
    -21.8000   0.1169624E-181
    -21.7500   0.9023225E-181
    -21.7000   0.6929897E-180
    -21.6500   0.5298343E-179
    -21.6000   0.4032740E-178
    -21.5500   0.3055668E-177
    -21.5000   0.2304923E-176
    -21.4500   0.1730812E-175
    -21.4000   0.1293854E-174
    -21.3500   0.9628562E-174
    -21.3000   0.7133076E-173
    -21.2500   0.5260540E-172
    -21.2000   0.3862075E-171
    -21.1500   0.2822582E-170
    -21.1000   0.2053557E-169
    -21.0500   0.1487304E-168
    -21.0000   0.1072321E-167
    -20.9500   0.7696267E-167
    -20.9000   0.5498758E-166
    -20.8500   0.3910903E-165
    -20.8000   0.2768957E-164
    -20.7500   0.1951554E-163
    -20.7000   0.1369207E-162
    -20.6500   0.9562700E-162
    -20.6000   0.6648343E-161
    -20.5500   0.4601152E-160
    -20.5000   0.3169850E-159
    -20.4500   0.2173844E-158
    -20.4000   0.1484003E-157
    -20.3500   0.1008454E-156
    -20.3000   0.6821677E-156
    -20.2500   0.4593449E-155
    -20.2000   0.3078916E-154
    -20.1500   0.2054314E-153
    -20.1000   0.1364409E-152
    -20.0500   0.9020480E-152
    -20.0000   0.5936369E-151
    -19.9500   0.3888812E-150
    -19.9000   0.2535810E-149
    -19.8500   0.1645957E-148
    -19.8000   0.1063461E-147
    -19.7500   0.6839493E-147
    -19.7000   0.4378495E-146
    -19.6500   0.2790120E-145
    -19.6000   0.1769769E-144
    -19.5500   0.1117390E-143
    -19.5000   0.7022414E-143
    -19.4500   0.4392986E-142
    -19.4000   0.2735418E-141
    -19.3500   0.1695419E-140
    -19.3000   0.1045968E-139
    -19.2500   0.6423124E-139
    -19.2000   0.3926084E-138
    -19.1500   0.2388675E-137
    -19.1000   0.1446563E-136
    -19.0500   0.8719647E-136
    -19.0000   0.5231675E-135
    -18.9500   0.3124362E-134
    -18.9000   0.1857204E-133
    -18.8500   0.1098839E-132
    -18.8000   0.6471178E-132
    -18.7500   0.3793205E-131
    -18.7000   0.2213102E-130
    -18.6500   0.1285191E-129
    -18.6000   0.7428538E-129
    -18.5500   0.4273733E-128
    -18.5000   0.2447251E-127
    -18.4500   0.1394811E-126
    -18.4000   0.7912547E-126
    -18.3500   0.4467662E-125
    -18.3000   0.2510765E-124
    -18.2500   0.1404404E-123
    -18.2000   0.7818749E-123
    -18.1500   0.4332515E-122
    -18.1000   0.2389457E-121
    -18.0500   0.1311636E-120
    -18.0000   0.7166071E-120
    -17.9500   0.3896738E-119
    -17.9000   0.2108979E-118
    -17.8500   0.1136039E-117
    -17.8000   0.6090629E-117
    -17.7500   0.3249960E-116
    -17.7000   0.1725995E-115
    -17.6500   0.9123162E-115
    -17.6000   0.4799479E-114
    -17.5500   0.2512952E-113
    -17.5000   0.1309527E-112
    -17.4500   0.6791782E-112
    -17.4000   0.3505826E-111
    -17.3500   0.1801080E-110
    -17.3000   0.9208954E-110
    -17.2500   0.4686202E-109
    -17.2000   0.2373360E-108
    -17.1500   0.1196291E-107
    -17.1000   0.6001217E-107
    -17.0500   0.2996192E-106
    -17.0000   0.1488765E-105
    -16.9500   0.7362207E-105
    -16.9000   0.3623377E-104
    -16.8500   0.1774766E-103
    -16.8000   0.8651467E-103
    -16.7500   0.4197182E-102
    -16.7000   0.2026488E-101
    -16.6500   0.9737487E-101
    -16.6000   0.4656558E-100
    -16.5500   0.2216139E-099
    -16.5000   0.1049643E-098
    -16.4500   0.4947629E-098
    -16.4000   0.2320931E-097
    -16.3500   0.1083517E-096
    -16.3000   0.5034030E-096
    -16.2500   0.2327563E-095
    -16.2000   0.1071003E-094
    -16.1500   0.4904366E-094
    -16.1000   0.2234992E-093
    -16.0500   0.1013605E-092
    -16.0000   0.4574667E-092
    -15.9500   0.2054694E-091
    -15.9000   0.9183959E-091
    -15.8500   0.4085137E-090
    -15.8000   0.1808322E-089
    -15.7500   0.7965916E-089
    -15.7000   0.3492088E-088
    -15.6500   0.1523430E-087
    -15.6000   0.6613729E-087
    -15.5500   0.2857296E-086
    -15.5000   0.1228422E-085
    -15.4500   0.5255599E-085
    -15.4000   0.2237573E-084
    -15.3500   0.9480064E-084
    -15.3000   0.3996897E-083
    -15.2500   0.1676913E-082
    -15.2000   0.7001205E-082
    -15.1500   0.2908761E-081
    -15.1000   0.1202582E-080
    -15.0500   0.4947564E-080
    -15.0000   0.2025520E-079
    -14.9500   0.8251798E-079
    -14.9000   0.3345230E-078
    -14.8500   0.1349482E-077
    -14.8000   0.5417147E-077
    -14.7500   0.2163888E-076
    -14.7000   0.8601181E-076
    -14.6500   0.3402037E-075
    -14.6000   0.1338985E-074
    -14.5500   0.5244053E-074
    -14.5000   0.2043672E-073
    -14.4500   0.7925132E-073
    -14.4000   0.3058099E-072
    -14.3500   0.1174206E-071
    -14.3000   0.4486253E-071
    -14.2500   0.1705564E-070
    -14.2000   0.6452013E-070
    -14.1500   0.2428645E-069
    -14.1000   0.9096468E-069
    -14.0500   0.3390156E-068
    -14.0000   0.1257197E-067
    -13.9500   0.4638970E-067
    -13.9000   0.1703230E-066
    -13.8500   0.6222378E-066
    -13.8000   0.2261879E-065
    -13.7500   0.8181079E-065
    -13.7000   0.2944274E-064
    -13.6500   0.1054316E-063
    -13.6000   0.3756523E-063
    -13.5500   0.1331750E-062
    -13.5000   0.4697633E-062
    -13.4500   0.1648744E-061
    -13.4000   0.5757623E-061
    -13.3500   0.2000542E-060
    -13.3000   0.6916152E-060
    -13.2500   0.2378987E-059
    -13.2000   0.8141953E-059
    -13.1500   0.2772504E-058
    -13.1000   0.9393361E-058
    -13.0500   0.3166455E-057
    -13.0000   0.1062007E-056
    -12.9500   0.3543896E-056
    -12.9000   0.1176610E-055
    -12.8500   0.3886691E-055
    -12.8000   0.1277385E-054
    -12.7500   0.4176915E-054
    -12.7000   0.1358876E-053
    -12.6500   0.4398377E-053
    -12.6000   0.1416418E-052
    -12.5500   0.4538111E-052
    -12.5000   0.1446576E-051
    -12.4500   0.4587624E-051
    -12.4000   0.1447481E-050
    -12.3500   0.4543753E-050
    -12.3000   0.1419028E-049
    -12.2500   0.4408997E-049
    -12.2000   0.1362884E-048
    -12.1500   0.4191279E-048
    -12.1000   0.1282332E-047
    -12.0500   0.3903180E-047
    -12.0000   0.1181949E-046
    -11.9500   0.3560728E-046
    -11.9000   0.1067178E-045
    -11.8500   0.3181927E-045
    -11.8000   0.9438375E-045
    -11.7500   0.2785194E-044
    -11.7000   0.8176410E-044
    -11.6500   0.2387903E-043
    -11.6000   0.6937694E-043
    -11.5500   0.2005192E-042
    -11.5000   0.5765494E-042
    -11.4500   0.1649129E-041
    -11.4000   0.4692543E-041
    -11.3500   0.1328295E-040
    -11.3000   0.3740344E-040
    -11.2500   0.1047747E-039
    -11.2000   0.2919625E-039
    -11.1500   0.8093212E-039
    -11.1000   0.2231698E-038
    -11.0500   0.6121645E-038
    -11.0000   0.1670385E-037
    -10.9500   0.4533963E-037
    -10.9000   0.1224193E-036
    -10.8500   0.3287985E-036
    -10.8000   0.8784459E-036
    -10.7500   0.2334548E-035
    -10.7000   0.6171495E-035
    -10.6500   0.1622838E-034
    -10.6000   0.4244771E-034
    -10.5500   0.1104396E-033
    -10.5000   0.2858146E-033
    -10.4500   0.7357493E-033
    -10.4000   0.1883902E-032
    -10.3500   0.4798072E-032
    -10.3000   0.1215493E-031
    -10.2500   0.3062753E-031
    -10.2000   0.7676139E-031
    -10.1500   0.1913558E-030
    -10.1000   0.4744662E-030
    -10.0500   0.1170121E-029
    -10.0000   0.2870216E-029
     -9.9500   0.7002512E-029
     -9.9000   0.1699202E-028
     -9.8500   0.4100955E-028
     -9.8000   0.9843969E-028
     -9.7500   0.2350160E-027
     -9.7000   0.5580368E-027
     -9.6500   0.1317842E-026
     -9.6000   0.3095245E-026
     -9.5500   0.7230271E-026
     -9.5000   0.1679725E-025
     -9.4500   0.3880985E-025
     -9.4000   0.8917893E-025
     -9.3500   0.2037958E-024
     -9.3000   0.4631665E-024
     -9.2500   0.1046848E-023
     -9.2000   0.2353050E-023
     -9.1500   0.5259874E-023
     -9.1000   0.1169263E-022
     -9.0500   0.2584860E-022
     -9.0000   0.5682587E-022
     -8.9500   0.1242324E-021
     -8.9000   0.2700839E-021
     -8.8500   0.5838930E-021
     -8.8000   0.1255261E-020
     -8.7500   0.2683466E-020
     -8.7000   0.5704465E-020
     -8.6500   0.1205828E-019
     -8.6000   0.2534563E-019
     -8.5500   0.5297396E-019
     -8.5000   0.1100927E-018
     -8.4500   0.2275025E-018
     -8.4000   0.4674552E-018
     -8.3500   0.9550248E-018
     -8.3000   0.1940013E-017
     -8.2500   0.3918358E-017
     -8.2000   0.7868783E-017
     -8.1500   0.1571119E-016
     -8.1000   0.3118908E-016
     -8.0500   0.6155765E-016
     -8.0000   0.1207928E-015
     -7.9500   0.2356534E-015
     -7.9000   0.4570598E-015
     -7.8500   0.8813179E-015
     -7.8000   0.1689451E-014
     -7.7500   0.3219623E-014
     -7.7000   0.6099635E-014
     -7.6500   0.1148775E-013
     -7.6000   0.2150753E-013
     -7.5500   0.4002794E-013
     -7.5000   0.7405345E-013
     -7.4500   0.1361848E-012
     -7.4000   0.2489462E-012
     -7.3500   0.4523421E-012
     -7.3000   0.8169678E-012
     -7.2500   0.1466596E-011
     -7.2000   0.2616824E-011
     -7.1500   0.4640747E-011
     -7.1000   0.8179773E-011
     -7.0500   0.1432930E-010
     -7.0000   0.2494760E-010
     -6.9500   0.4316608E-010
     -6.9000   0.7422602E-010
     -6.8500   0.1268407E-009
     -6.8000   0.2153965E-009
     -6.7500   0.3634838E-009
     -6.7000   0.6095175E-009
     -6.6500   0.1015617E-008
     -6.6000   0.1681529E-008
     -6.5500   0.2766279E-008
     -6.5000   0.4521603E-008
     -6.4500   0.7343107E-008
     -6.4000   0.1184799E-007
     -6.3500   0.1899207E-007
     -6.3000   0.3024462E-007
     -6.2500   0.4784729E-007
     -6.2000   0.7519416E-007
     -6.1500   0.1173850E-006
     -6.1000   0.1820228E-006
     -6.0500   0.2803543E-006
     -6.0000   0.4288833E-006
     -5.9500   0.6516337E-006
     -5.9000   0.9832905E-006
     -5.8500   0.1473516E-005
     -5.8000   0.2192819E-005
     -5.7500   0.3240453E-005
     -5.7000   0.4754914E-005
     -5.6500   0.6927749E-005
     -5.6000   0.1002149E-004
     -5.5500   0.1439266E-004
     -5.5000   0.2052082E-004
     -5.4500   0.2904494E-004
     -5.4000   0.4080791E-004
     -5.3500   0.5691043E-004
     -5.3000   0.7877506E-004
     -5.2500   0.1082206E-003
     -5.2000   0.1475473E-003
     -5.1500   0.1996307E-003
     -5.1000   0.2680243E-003
     -5.0500   0.3570653E-003
     -5.0000   0.4719808E-003
     -4.9500   0.6189879E-003
     -4.9000   0.8053789E-003
     -4.8500   0.1039583E-002
     -4.8000   0.1331197E-002
     -4.7500   0.1690967E-002
     -4.7000   0.2130718E-002
     -4.6500   0.2663222E-002
     -4.6000   0.3301990E-002
     -4.5500   0.4060995E-002
     -4.5000   0.4954319E-002
     -4.4500   0.5995740E-002
     -4.4000   0.7198268E-002
     -4.3500   0.8573645E-002
     -4.3000   0.1013184E-001
     -4.2500   0.1188059E-001
     -4.2000   0.1382492E-001
     -4.1500   0.1596688E-001
     -4.1000   0.1830522E-001
     -4.0500   0.2083533E-001
     -4.0000   0.2354926E-001
     -3.9500   0.2643587E-001
     -3.9000   0.2948113E-001
     -3.8500   0.3266855E-001
     -3.8000   0.3597965E-001
     -3.7500   0.3939454E-001
     -3.7000   0.4289252E-001
     -3.6500   0.4645262E-001
     -3.6000   0.5005423E-001
     -3.5500   0.5367750E-001
     -3.5000   0.5730384E-001
     -3.4500   0.6091621E-001
     -3.4000   0.6449938E-001
     -3.3500   0.6804008E-001
     -3.3000   0.7152702E-001
     -3.2500   0.7495097E-001
     -3.2000   0.7830458E-001
     -3.1500   0.8158233E-001
     -3.1000   0.8478036E-001
     -3.0500   0.8789625E-001
     -3.0000   0.9092885E-001
     -2.9500   0.9387805E-001
     -2.9000   0.9674466E-001
     -2.8500   0.9953011E-001
     -2.8000   0.1022364E+000
     -2.7500   0.1048659E+000
     -2.7000   0.1074211E+000
     -2.6500   0.1099048E+000
     -2.6000   0.1123197E+000
     -2.5500   0.1146684E+000
     -2.5000   0.1169537E+000
     -2.4500   0.1191780E+000
     -2.4000   0.1213435E+000
     -2.3500   0.1234524E+000
     -2.3000   0.1255067E+000
     -2.2500   0.1275080E+000
     -2.2000   0.1294578E+000
     -2.1500   0.1313576E+000
     -2.1000   0.1332084E+000
     -2.0500   0.1350114E+000
     -2.0000   0.1367674E+000
     -1.9500   0.1384770E+000
     -1.9000   0.1401410E+000
     -1.8500   0.1417599E+000
     -1.8000   0.1433340E+000
     -1.7500   0.1448638E+000
     -1.7000   0.1463494E+000
     -1.6500   0.1477912E+000
     -1.6000   0.1491893E+000
     -1.5500   0.1505438E+000
     -1.5000   0.1518550E+000
     -1.4500   0.1531227E+000
     -1.4000   0.1543473E+000
     -1.3500   0.1555286E+000
     -1.3000   0.1566667E+000
     -1.2500   0.1577617E+000
     -1.2000   0.1588135E+000
     -1.1500   0.1598223E+000
     -1.1000   0.1607880E+000
     -1.0500   0.1617106E+000
     -1.0000   0.1625903E+000
     -0.9500   0.1634268E+000
     -0.9000   0.1642204E+000
     -0.8500   0.1649710E+000
     -0.8000   0.1656786E+000
     -0.7500   0.1663432E+000
     -0.7000   0.1669649E+000
     -0.6500   0.1675436E+000
     -0.6000   0.1680794E+000
     -0.5500   0.1685723E+000
     -0.5000   0.1690223E+000
     -0.4500   0.1694294E+000
     -0.4000   0.1697936E+000
     -0.3500   0.1701149E+000
     -0.3000   0.1703934E+000
     -0.2500   0.1706290E+000
     -0.2000   0.1708218E+000
     -0.1500   0.1709717E+000
     -0.1000   0.1710788E+000
     -0.0500   0.1711430E+000
      0.0000   0.1711644E+000
      0.0500   0.1711430E+000
      0.1000   0.1710788E+000
      0.1500   0.1709717E+000
      0.2000   0.1708218E+000
      0.2500   0.1706290E+000
      0.3000   0.1703934E+000
      0.3500   0.1701149E+000
      0.4000   0.1697936E+000
      0.4500   0.1694294E+000
      0.5000   0.1690223E+000
      0.5500   0.1685723E+000
      0.6000   0.1680794E+000
      0.6500   0.1675436E+000
      0.7000   0.1669649E+000
      0.7500   0.1663432E+000
      0.8000   0.1656786E+000
      0.8500   0.1649710E+000
      0.9000   0.1642204E+000
      0.9500   0.1634268E+000
      1.0000   0.1625903E+000
      1.0500   0.1617106E+000
      1.1000   0.1607880E+000
      1.1500   0.1598223E+000
      1.2000   0.1588135E+000
      1.2500   0.1577617E+000
      1.3000   0.1566667E+000
      1.3500   0.1555286E+000
      1.4000   0.1543473E+000
      1.4500   0.1531227E+000
      1.5000   0.1518550E+000
      1.5500   0.1505438E+000
      1.6000   0.1491893E+000
      1.6500   0.1477912E+000
      1.7000   0.1463494E+000
      1.7500   0.1448638E+000
      1.8000   0.1433340E+000
      1.8500   0.1417599E+000
      1.9000   0.1401410E+000
      1.9500   0.1384770E+000
      2.0000   0.1367674E+000
      2.0500   0.1350114E+000
      2.1000   0.1332084E+000
      2.1500   0.1313576E+000
      2.2000   0.1294578E+000
      2.2500   0.1275080E+000
      2.3000   0.1255067E+000
      2.3500   0.1234524E+000
      2.4000   0.1213435E+000
      2.4500   0.1191780E+000
      2.5000   0.1169537E+000
      2.5500   0.1146684E+000
      2.6000   0.1123197E+000
      2.6500   0.1099048E+000
      2.7000   0.1074211E+000
      2.7500   0.1048659E+000
      2.8000   0.1022364E+000
      2.8500   0.9953011E-001
      2.9000   0.9674466E-001
      2.9500   0.9387805E-001
      3.0000   0.9092885E-001
      3.0500   0.8789625E-001
      3.1000   0.8478036E-001
      3.1500   0.8158233E-001
      3.2000   0.7830458E-001
      3.2500   0.7495097E-001
      3.3000   0.7152702E-001
      3.3500   0.6804008E-001
      3.4000   0.6449938E-001
      3.4500   0.6091621E-001
      3.5000   0.5730384E-001
      3.5500   0.5367750E-001
      3.6000   0.5005423E-001
      3.6500   0.4645262E-001
      3.7000   0.4289252E-001
      3.7500   0.3939454E-001
      3.8000   0.3597965E-001
      3.8500   0.3266855E-001
      3.9000   0.2948113E-001
      3.9500   0.2643587E-001
      4.0000   0.2354926E-001
      4.0500   0.2083533E-001
      4.1000   0.1830522E-001
      4.1500   0.1596688E-001
      4.2000   0.1382492E-001
      4.2500   0.1188059E-001
      4.3000   0.1013184E-001
      4.3500   0.8573645E-002
      4.4000   0.7198268E-002
      4.4500   0.5995740E-002
      4.5000   0.4954319E-002
      4.5500   0.4060995E-002
      4.6000   0.3301990E-002
      4.6500   0.2663222E-002
      4.7000   0.2130718E-002
      4.7500   0.1690967E-002
      4.8000   0.1331197E-002
      4.8500   0.1039583E-002
      4.9000   0.8053789E-003
      4.9500   0.6189879E-003
      5.0000   0.4719808E-003
      5.0500   0.3570653E-003
      5.1000   0.2680243E-003
      5.1500   0.1996307E-003
      5.2000   0.1475473E-003
      5.2500   0.1082206E-003
      5.3000   0.7877506E-004
      5.3500   0.5691043E-004
      5.4000   0.4080791E-004
      5.4500   0.2904494E-004
      5.5000   0.2052082E-004
      5.5500   0.1439266E-004
      5.6000   0.1002149E-004
      5.6500   0.6927749E-005
      5.7000   0.4754914E-005
      5.7500   0.3240453E-005
      5.8000   0.2192819E-005
      5.8500   0.1473516E-005
      5.9000   0.9832905E-006
      5.9500   0.6516337E-006
      6.0000   0.4288833E-006
      6.0500   0.2803543E-006
      6.1000   0.1820228E-006
      6.1500   0.1173850E-006
      6.2000   0.7519416E-007
      6.2500   0.4784729E-007
      6.3000   0.3024462E-007
      6.3500   0.1899207E-007
      6.4000   0.1184799E-007
      6.4500   0.7343107E-008
      6.5000   0.4521603E-008
      6.5500   0.2766279E-008
      6.6000   0.1681529E-008
      6.6500   0.1015617E-008
      6.7000   0.6095175E-009
      6.7500   0.3634838E-009
      6.8000   0.2153965E-009
      6.8500   0.1268407E-009
      6.9000   0.7422602E-010
      6.9500   0.4316608E-010
      7.0000   0.2494760E-010
      7.0500   0.1432930E-010
      7.1000   0.8179773E-011
      7.1500   0.4640747E-011
      7.2000   0.2616824E-011
      7.2500   0.1466596E-011
      7.3000   0.8169678E-012
      7.3500   0.4523421E-012
      7.4000   0.2489462E-012
      7.4500   0.1361848E-012
      7.5000   0.7405345E-013
      7.5500   0.4002794E-013
      7.6000   0.2150753E-013
      7.6500   0.1148775E-013
      7.7000   0.6099635E-014
      7.7500   0.3219623E-014
      7.8000   0.1689451E-014
      7.8500   0.8813179E-015
      7.9000   0.4570598E-015
      7.9500   0.2356534E-015
      8.0000   0.1207928E-015
      8.0500   0.6155765E-016
      8.1000   0.3118908E-016
      8.1500   0.1571119E-016
      8.2000   0.7868783E-017
      8.2500   0.3918358E-017
      8.3000   0.1940013E-017
      8.3500   0.9550248E-018
      8.4000   0.4674552E-018
      8.4500   0.2275025E-018
      8.5000   0.1100927E-018
      8.5500   0.5297396E-019
      8.6000   0.2534563E-019
      8.6500   0.1205828E-019
      8.7000   0.5704465E-020
      8.7500   0.2683466E-020
      8.8000   0.1255261E-020
      8.8500   0.5838930E-021
      8.9000   0.2700839E-021
      8.9500   0.1242324E-021
      9.0000   0.5682587E-022
      9.0500   0.2584860E-022
      9.1000   0.1169263E-022
      9.1500   0.5259874E-023
      9.2000   0.2353050E-023
      9.2500   0.1046848E-023
      9.3000   0.4631665E-024
      9.3500   0.2037958E-024
      9.4000   0.8917893E-025
      9.4500   0.3880985E-025
      9.5000   0.1679725E-025
      9.5500   0.7230271E-026
      9.6000   0.3095245E-026
      9.6500   0.1317842E-026
      9.7000   0.5580368E-027
      9.7500   0.2350160E-027
      9.8000   0.9843969E-028
      9.8500   0.4100955E-028
      9.9000   0.1699202E-028
      9.9500   0.7002512E-029
     10.0000   0.2870216E-029
     10.0500   0.1170121E-029
     10.1000   0.4744662E-030
     10.1500   0.1913558E-030
     10.2000   0.7676139E-031
     10.2500   0.3062753E-031
     10.3000   0.1215493E-031
     10.3500   0.4798072E-032
     10.4000   0.1883902E-032
     10.4500   0.7357493E-033
     10.5000   0.2858146E-033
     10.5500   0.1104396E-033
     10.6000   0.4244771E-034
     10.6500   0.1622838E-034
     10.7000   0.6171495E-035
     10.7500   0.2334548E-035
     10.8000   0.8784459E-036
     10.8500   0.3287985E-036
     10.9000   0.1224193E-036
     10.9500   0.4533963E-037
     11.0000   0.1670385E-037
     11.0500   0.6121645E-038
     11.1000   0.2231698E-038
     11.1500   0.8093212E-039
     11.2000   0.2919625E-039
     11.2500   0.1047747E-039
     11.3000   0.3740344E-040
     11.3500   0.1328295E-040
     11.4000   0.4692543E-041
     11.4500   0.1649129E-041
     11.5000   0.5765494E-042
     11.5500   0.2005192E-042
     11.6000   0.6937694E-043
     11.6500   0.2387903E-043
     11.7000   0.8176410E-044
     11.7500   0.2785194E-044
     11.8000   0.9438375E-045
     11.8500   0.3181927E-045
     11.9000   0.1067178E-045
     11.9500   0.3560728E-046
     12.0000   0.1181949E-046
     12.0500   0.3903180E-047
     12.1000   0.1282332E-047
     12.1500   0.4191279E-048
     12.2000   0.1362884E-048
     12.2500   0.4408997E-049
     12.3000   0.1419028E-049
     12.3500   0.4543753E-050
     12.4000   0.1447481E-050
     12.4500   0.4587624E-051
     12.5000   0.1446576E-051
     12.5500   0.4538111E-052
     12.6000   0.1416418E-052
     12.6500   0.4398377E-053
     12.7000   0.1358876E-053
     12.7500   0.4176915E-054
     12.8000   0.1277385E-054
     12.8500   0.3886691E-055
     12.9000   0.1176610E-055
     12.9500   0.3543896E-056
     13.0000   0.1062007E-056
     13.0500   0.3166455E-057
     13.1000   0.9393361E-058
     13.1500   0.2772504E-058
     13.2000   0.8141953E-059
     13.2500   0.2378987E-059
     13.3000   0.6916152E-060
     13.3500   0.2000542E-060
     13.4000   0.5757623E-061
     13.4500   0.1648744E-061
     13.5000   0.4697633E-062
     13.5500   0.1331750E-062
     13.6000   0.3756523E-063
     13.6500   0.1054316E-063
     13.7000   0.2944274E-064
     13.7500   0.8181079E-065
     13.8000   0.2261879E-065
     13.8500   0.6222378E-066
     13.9000   0.1703230E-066
     13.9500   0.4638970E-067
     14.0000   0.1257197E-067
     14.0500   0.3390156E-068
     14.1000   0.9096468E-069
     14.1500   0.2428645E-069
     14.2000   0.6452013E-070
     14.2500   0.1705564E-070
     14.3000   0.4486253E-071
     14.3500   0.1174206E-071
     14.4000   0.3058099E-072
     14.4500   0.7925132E-073
     14.5000   0.2043672E-073
     14.5500   0.5244053E-074
     14.6000   0.1338985E-074
     14.6500   0.3402037E-075
     14.7000   0.8601181E-076
     14.7500   0.2163888E-076
     14.8000   0.5417147E-077
     14.8500   0.1349482E-077
     14.9000   0.3345230E-078
     14.9500   0.8251798E-079
     15.0000   0.2025520E-079
     15.0500   0.4947564E-080
     15.1000   0.1202582E-080
     15.1500   0.2908761E-081
     15.2000   0.7001205E-082
     15.2500   0.1676913E-082
     15.3000   0.3996897E-083
     15.3500   0.9480064E-084
     15.4000   0.2237573E-084
     15.4500   0.5255599E-085
     15.5000   0.1228422E-085
     15.5500   0.2857296E-086
     15.6000   0.6613729E-087
     15.6500   0.1523430E-087
     15.7000   0.3492088E-088
     15.7500   0.7965916E-089
     15.8000   0.1808322E-089
     15.8500   0.4085137E-090
     15.9000   0.9183959E-091
     15.9500   0.2054694E-091
     16.0000   0.4574667E-092
     16.0500   0.1013605E-092
     16.1000   0.2234992E-093
     16.1500   0.4904366E-094
     16.2000   0.1071003E-094
     16.2500   0.2327563E-095
     16.3000   0.5034030E-096
     16.3500   0.1083517E-096
     16.4000   0.2320931E-097
     16.4500   0.4947629E-098
     16.5000   0.1049643E-098
     16.5500   0.2216139E-099
     16.6000   0.4656558E-100
     16.6500   0.9737487E-101
     16.7000   0.2026488E-101
     16.7500   0.4197182E-102
     16.8000   0.8651467E-103
     16.8500   0.1774766E-103
     16.9000   0.3623377E-104
     16.9500   0.7362207E-105
     17.0000   0.1488765E-105
     17.0500   0.2996192E-106
     17.1000   0.6001217E-107
     17.1500   0.1196291E-107
     17.2000   0.2373360E-108
     17.2500   0.4686202E-109
     17.3000   0.9208954E-110
     17.3500   0.1801080E-110
     17.4000   0.3505826E-111
     17.4500   0.6791782E-112
     17.5000   0.1309527E-112
     17.5500   0.2512952E-113
     17.6000   0.4799479E-114
     17.6500   0.9123162E-115
     17.7000   0.1725995E-115
     17.7500   0.3249960E-116
     17.8000   0.6090629E-117
     17.8500   0.1136039E-117
     17.9000   0.2108979E-118
     17.9500   0.3896738E-119
     18.0000   0.7166071E-120
     18.0500   0.1311636E-120
     18.1000   0.2389457E-121
     18.1500   0.4332515E-122
     18.2000   0.7818749E-123
     18.2500   0.1404404E-123
     18.3000   0.2510765E-124
     18.3500   0.4467662E-125
     18.4000   0.7912547E-126
     18.4500   0.1394811E-126
     18.5000   0.2447251E-127
     18.5500   0.4273733E-128
     18.6000   0.7428538E-129
     18.6500   0.1285191E-129
     18.7000   0.2213102E-130
     18.7500   0.3793205E-131
     18.8000   0.6471178E-132
     18.8500   0.1098839E-132
     18.9000   0.1857204E-133
     18.9500   0.3124362E-134
     19.0000   0.5231675E-135
     19.0500   0.8719647E-136
     19.1000   0.1446563E-136
     19.1500   0.2388675E-137
     19.2000   0.3926084E-138
     19.2500   0.6423124E-139
     19.3000   0.1045968E-139
     19.3500   0.1695419E-140
     19.4000   0.2735418E-141
     19.4500   0.4392986E-142
     19.5000   0.7022414E-143
     19.5500   0.1117390E-143
     19.6000   0.1769769E-144
     19.6500   0.2790120E-145
     19.7000   0.4378495E-146
     19.7500   0.6839493E-147
     19.8000   0.1063461E-147
     19.8500   0.1645957E-148
     19.9000   0.2535810E-149
     19.9500   0.3888812E-150
     20.0000   0.5936369E-151
     20.0500   0.9020480E-152
     20.1000   0.1364409E-152
     20.1500   0.2054314E-153
     20.2000   0.3078916E-154
     20.2500   0.4593449E-155
     20.3000   0.6821677E-156
     20.3500   0.1008454E-156
     20.4000   0.1484003E-157
     20.4500   0.2173844E-158
     20.5000   0.3169850E-159
     20.5500   0.4601152E-160
     20.6000   0.6648343E-161
     20.6500   0.9562700E-162
     20.7000   0.1369207E-162
     20.7500   0.1951554E-163
     20.8000   0.2768957E-164
     20.8500   0.3910903E-165
     20.9000   0.5498758E-166
     20.9500   0.7696267E-167
     21.0000   0.1072321E-167
     21.0500   0.1487304E-168
     21.1000   0.2053557E-169
     21.1500   0.2822582E-170
     21.2000   0.3862075E-171
     21.2500   0.5260540E-172
     21.3000   0.7133076E-173
     21.3500   0.9628562E-174
     21.4000   0.1293854E-174
     21.4500   0.1730812E-175
     21.5000   0.2304923E-176
     21.5500   0.3055668E-177
     21.6000   0.4032740E-178
     21.6500   0.5298343E-179
     21.7000   0.6929897E-180
     21.7500   0.9023225E-181
     21.8000   0.1169624E-181
     21.8500   0.1509321E-182
     21.9000   0.1938960E-183
     21.9500   0.2479759E-184
     22.0000   0.3157218E-185
     22.0500   0.4001801E-186
     22.1000   0.5049676E-187
     22.1500   0.6343514E-188
     22.2000   0.7933337E-189
     22.2500   0.9877402E-190
     22.3000   0.1224311E-190
     22.3500   0.1510790E-191
     22.4000   0.1856013E-192
     22.4500   0.2269990E-193
     22.5000   0.2763974E-194
     22.5500   0.3350522E-195
     22.6000   0.4043529E-196
     22.6500   0.4858248E-197
     22.7000   0.5811269E-198
     22.7500   0.6920472E-199
     22.8000   0.8204935E-200
     22.8500   0.9684798E-201
     22.9000   0.1138107E-201
     22.9500   0.1331540E-202
     23.0000   0.1550976E-203
     23.0500   0.1798609E-204
     23.1000   0.2076591E-205
     23.1500   0.2386978E-206
     23.2000   0.2731685E-207
     23.2500   0.3112425E-208
     23.3000   0.3530648E-209
     23.3500   0.3987479E-210
     23.4000   0.4483655E-211
     23.4500   0.5019460E-212
     23.5000   0.5594664E-213
     23.5500   0.6208469E-214
     23.6000   0.6859458E-215
     23.6500   0.7545554E-216
     23.7000   0.8263988E-217
     23.7500   0.9011286E-218
     23.8000   0.9783260E-219
     23.8500   0.1057503E-219
     23.9000   0.1138103E-220
     23.9500   0.1219509E-221
     24.0000   0.1301049E-222
     24.0500   0.1381999E-223
     24.1000   0.1461603E-224
     24.1500   0.1539074E-225
     24.2000   0.1613613E-226
     24.2500   0.1684420E-227
     24.3000   0.1750707E-228
     24.3500   0.1811715E-229
     24.4000   0.1866729E-230
     24.4500   0.1915088E-231
     24.5000   0.1956200E-232
     24.5500   0.1989556E-233
     24.6000   0.2014739E-234
     24.6500   0.2031433E-235
     24.7000   0.2039428E-236
     24.7500   0.2038627E-237
     24.8000   0.2029046E-238
     24.8500   0.2010814E-239
     24.9000   0.1984171E-240
     24.9500   0.1949462E-241
     25.0000   0.1907129E-242
     25.0500   0.1857703E-243
     25.1000   0.1801792E-244
     25.1500   0.1740069E-245
     25.2000   0.1673258E-246
     25.2500   0.1602120E-247
     25.3000   0.1527439E-248
     25.3500   0.1449994E-249
     25.4000   0.1370417E-250
     25.4500   0.1287946E-251
     25.5000   0.1188074E-252
     25.5500   0.9279500E-254
     25.6000   0.0000000E+000


==> DBEC-GP-OMP/output/imag1dX-th/imag1dX-th-out.txt <==
 Imaginary time propagation 1dX,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      1000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =    66.4984, Strength of DDI GD_3D =    21.06654
  Nonlinearity G_1D =    42.3342, Strength of DDI GD_1D =    13.41138
  Parameter of trap: GAMMA =   1.00
  Radial Gaussian Width =   0.50

 # Space Stp:  N =     1024
  Space Step: DX =   0.050000
 # Time Stp : NSTP =      1000, NPAS =     10000, NRUN =      5000
   Time Step:   DT =   0.000250

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      0.5000      0.5000     0.7071     0.5642
After NSTP iter.:  0.9942     11.7051      6.4252     1.4433     0.2143
After NPAS iter.:  0.9951      9.9022      5.9340     1.9582     0.1712
After NRUN iter.:  0.9951      9.9022      5.9340     1.9582     0.1712
                   -----------------------------------------------------

 Clock Time:      1 seconds
   CPU Time:      1 seconds


==> DBEC-GP-OMP/output/imag1dZ-th/imag1dZ-th-den.txt <==
    -25.6000   0.0000000E+000
    -25.5500   0.2947335E-111
    -25.5000   0.1652023E-110
    -25.4500   0.6240690E-110
    -25.4000   0.2135657E-109
    -25.3500   0.7091731E-109
    -25.3000   0.2329681E-108
    -25.2500   0.7614834E-108
    -25.2000   0.2480839E-107
    -25.1500   0.8060097E-107
    -25.1000   0.2611894E-106
    -25.0500   0.8442389E-106
    -25.0000   0.2721924E-105
    -24.9500   0.8753650E-105
    -24.9000   0.2808050E-104
    -24.8500   0.8985102E-104
    -24.8000   0.2867762E-103
    -24.7500   0.9129872E-103
    -24.7000   0.2899262E-102
    -24.6500   0.9183554E-102
    -24.6000   0.2901579E-101
    -24.5500   0.9144452E-101
    -24.5000   0.2874619E-100
    -24.4500   0.9013674E-100
    -24.4000   0.2819173E-099
    -24.3500   0.8795074E-099
    -24.3000   0.2736874E-098
    -24.2500   0.8495072E-098
    -24.2000   0.2630122E-097
    -24.1500   0.8122333E-097
    -24.1000   0.2501965E-096
    -24.0500   0.7687355E-096
    -24.0000   0.2355956E-095
    -23.9500   0.7201978E-095
    -23.9000   0.2195988E-094
    -23.8500   0.6678847E-094
    -23.8000   0.2026123E-093
    -23.7500   0.6130873E-093
    -23.7000   0.1850422E-092
    -23.6500   0.5570708E-092
    -23.6000   0.1672788E-091
    -23.5500   0.5010278E-091
    -23.5000   0.1496830E-090
    -23.4500   0.4460389E-090
    -23.4000   0.1325750E-089
    -23.3500   0.3930422E-089
    -23.3000   0.1162263E-088
    -23.2500   0.3428130E-088
    -23.2000   0.1008549E-087
    -23.1500   0.2959531E-087
    -23.1000   0.8662331E-087
    -23.0500   0.2528902E-086
    -23.0000   0.7364007E-086
    -22.9500   0.2138852E-085
    -22.9000   0.6196281E-085
    -22.8500   0.1790461E-084
    -22.8000   0.5160376E-084
    -22.7500   0.1483475E-083
    -22.7000   0.4253641E-083
    -22.6500   0.1216530E-082
    -22.6000   0.3470286E-082
    -22.5500   0.9873886E-082
    -22.5000   0.2802145E-081
    -22.4500   0.7931808E-081
    -22.4000   0.2239404E-080
    -22.3500   0.6306242E-080
    -22.3000   0.1771277E-079
    -22.2500   0.4962256E-079
    -22.2000   0.1386591E-078
    -22.1500   0.3864501E-078
    -22.1000   0.1074271E-077
    -22.0500   0.2978578E-077
    -22.0000   0.8237178E-077
    -21.9500   0.2272069E-076
    -21.9000   0.6250830E-076
    -21.8500   0.1715246E-075
    -21.8000   0.4694475E-075
    -21.7500   0.1281501E-074
    -21.7000   0.3489169E-074
    -21.6500   0.9475347E-074
    -21.6000   0.2566480E-073
    -21.5500   0.6933457E-073
    -21.5000   0.1868230E-072
    -21.4500   0.5020865E-072
    -21.4000   0.1345842E-071
    -21.3500   0.3598127E-071
    -21.3000   0.9594559E-071
    -21.2500   0.2551756E-070
    -21.2000   0.6768899E-070
    -21.1500   0.1790859E-069
    -21.1000   0.4725723E-069
    -21.0500   0.1243765E-068
    -21.0000   0.3264908E-068
    -20.9500   0.8548017E-068
    -20.9000   0.2232138E-067
    -20.8500   0.5813495E-067
    -20.8000   0.1510127E-066
    -20.7500   0.3912453E-066
    -20.7000   0.1010982E-065
    -20.6500   0.2605528E-065
    -20.6000   0.6697389E-065
    -20.5500   0.1717007E-064
    -20.5000   0.4390305E-064
    -20.4500   0.1119626E-063
    -20.4000   0.2847775E-063
    -20.3500   0.7224249E-063
    -20.3000   0.1827819E-062
    -20.2500   0.4612394E-062
    -20.2000   0.1160839E-061
    -20.1500   0.2913859E-061
    -20.1000   0.7294846E-061
    -20.0500   0.1821435E-060
    -20.0000   0.4535870E-060
    -19.9500   0.1126565E-059
    -19.9000   0.2790614E-059
    -19.8500   0.6894306E-059
    -19.8000   0.1698744E-058
    -19.7500   0.4174562E-058
    -19.7000   0.1023150E-057
    -19.6500   0.2500989E-057
    -19.6000   0.6097164E-057
    -19.5500   0.1482474E-056
    -19.5000   0.3594912E-056
    -19.4500   0.8694224E-056
    -19.4000   0.2097076E-055
    -19.3500   0.5044723E-055
    -19.3000   0.1210318E-054
    -19.2500   0.2896011E-054
    -19.2000   0.6910962E-054
    -19.1500   0.1644802E-053
    -19.1000   0.3904133E-053
    -19.0500   0.9242106E-053
    -19.0000   0.2181985E-052
    -18.9500   0.5137668E-052
    -18.9000   0.1206461E-051
    -18.8500   0.2825481E-051
    -18.8000   0.6599376E-051
    -18.7500   0.1537247E-050
    -18.7000   0.3571198E-050
    -18.6500   0.8273950E-050
    -18.6000   0.1911788E-049
    -18.5500   0.4405484E-049
    -18.5000   0.1012450E-048
    -18.4500   0.2320485E-048
    -18.4000   0.5304061E-048
    -18.3500   0.1209098E-047
    -18.3000   0.2748764E-047
    -18.2500   0.6232108E-047
    -18.2000   0.1409138E-046
    -18.1500   0.3177545E-046
    -18.1000   0.7145770E-046
    -18.0500   0.1602598E-045
    -18.0000   0.3584405E-045
    -17.9500   0.7995138E-045
    -17.9000   0.1778484E-044
    -17.8500   0.3945377E-044
    -17.8000   0.8728514E-044
    -17.7500   0.1925770E-043
    -17.7000   0.4237211E-043
    -17.6500   0.9297500E-043
    -17.6000   0.2034519E-042
    -17.5500   0.4439822E-042
    -17.5000   0.9662219E-042
    -17.4500   0.2096981E-041
    -17.4000   0.4538556E-041
    -17.3500   0.9795916E-041
    -17.3000   0.2108510E-040
    -17.2500   0.4525937E-040
    -17.2000   0.9688187E-040
    -17.1500   0.2068124E-039
    -17.1000   0.4402603E-039
    -17.0500   0.9346314E-039
    -17.0000   0.1978645E-038
    -16.9500   0.4177257E-038
    -16.9000   0.8794454E-038
    -16.8500   0.1846375E-037
    -16.8000   0.3865656E-037
    -16.7500   0.8070817E-037
    -16.7000   0.1680357E-036
    -16.6500   0.3488786E-036
    -16.6000   0.7223282E-036
    -16.5500   0.1491355E-035
    -16.5000   0.3070524E-035
    -16.4500   0.6304168E-035
    -16.4000   0.1290701E-034
    -16.3500   0.2635145E-034
    -16.3000   0.5364923E-034
    -16.2500   0.1089184E-033
    -16.2000   0.2205039E-033
    -16.1500   0.4451509E-033
    -16.1000   0.8961342E-033
    -16.0500   0.1798922E-032
    -16.0000   0.3601002E-032
    -15.9500   0.7187952E-032
    -15.9000   0.1430725E-031
    -15.8500   0.2839717E-031
    -15.8000   0.5620310E-031
    -15.7500   0.1109202E-030
    -15.7000   0.2182851E-030
    -15.6500   0.4283511E-030
    -15.6000   0.8381777E-030
    -15.5500   0.1635428E-029
    -15.5000   0.3181882E-029
    -15.4500   0.6172949E-029
    -15.4000   0.1194141E-028
    -15.3500   0.2303411E-028
    -15.3000   0.4430355E-028
    -15.2500   0.8496794E-028
    -15.2000   0.1624873E-027
    -15.1500   0.3098349E-027
    -15.1000   0.5890953E-027
    -15.0500   0.1116821E-026
    -15.0000   0.2111169E-026
    -14.9500   0.3979255E-026
    -14.9000   0.7478561E-026
    -14.8500   0.1401426E-025
    -14.8000   0.2618522E-025
    -14.7500   0.4878368E-025
    -14.7000   0.9061981E-025
    -14.6500   0.1678418E-024
    -14.6000   0.3099585E-024
    -14.5500   0.5707312E-024
    -14.5000   0.1047809E-023
    -14.4500   0.1918021E-023
    -14.4000   0.3500603E-023
    -14.3500   0.6370141E-023
    -14.3000   0.1155765E-022
    -14.2500   0.2090751E-022
    -14.2000   0.3770903E-022
    -14.1500   0.6781040E-022
    -14.1000   0.1215774E-021
    -14.0500   0.2173267E-021
    -14.0000   0.3873242E-021
    -13.9500   0.6882321E-021
    -13.9000   0.1219248E-020
    -13.8500   0.2153491E-020
    -13.8000   0.3792154E-020
    -13.7500   0.6657608E-020
    -13.7000   0.1165299E-019
    -13.6500   0.2033484E-019
    -13.6000   0.3537740E-019
    -13.5500   0.6136067E-019
    -13.5000   0.1061038E-018
    -13.4500   0.1829133E-018
    -13.4000   0.3143625E-018
    -13.3500   0.5386225E-018
    -13.3000   0.9200333E-018
    -13.2500   0.1566697E-017
    -13.2000   0.2659660E-017
    -13.1500   0.4501153E-017
    -13.1000   0.7594077E-017
    -13.0500   0.1277252E-016
    -13.0000   0.2141536E-016
    -12.9500   0.3579466E-016
    -12.9000   0.5964197E-016
    -12.8500   0.9906565E-016
    -12.8000   0.1640319E-015
    -12.7500   0.2707473E-015
    -12.7000   0.4454787E-015
    -12.6500   0.7306566E-015
    -12.6000   0.1194592E-014
    -12.5500   0.1946892E-014
    -12.5000   0.3162834E-014
    -12.4500   0.5121763E-014
    -12.4000   0.8267362E-014
    -12.3500   0.1330193E-013
    -12.3000   0.2133335E-013
    -12.2500   0.3410321E-013
    -12.2000   0.5433995E-013
    -12.1500   0.8630313E-013
    -12.1000   0.1366195E-012
    -12.0500   0.2155625E-012
    -12.0000   0.3390029E-012
    -11.9500   0.5313716E-012
    -11.9000   0.8301433E-012
    -11.8500   0.1292596E-011
    -11.8000   0.2005959E-011
    -11.7500   0.3102600E-011
    -11.7000   0.4782651E-011
    -11.6500   0.7347593E-011
    -11.6000   0.1124992E-010
    -11.5500   0.1716626E-010
    -11.5000   0.2610467E-010
    -11.4500   0.3956133E-010
    -11.4000   0.5974852E-010
    -11.3500   0.8992509E-010
    -11.3000   0.1348731E-009
    -11.2500   0.2015830E-009
    -11.2000   0.3002336E-009
    -11.1500   0.4455893E-009
    -11.1000   0.6589806E-009
    -11.0500   0.9711035E-009
    -11.0000   0.1425954E-008
    -10.9500   0.2086338E-008
    -10.9000   0.3041549E-008
    -10.8500   0.4418016E-008
    -10.8000   0.6394009E-008
    -10.7500   0.9219848E-008
    -10.7000   0.1324553E-007
    -10.6500   0.1895835E-007
    -10.6000   0.2703381E-007
    -10.5500   0.3840424E-007
    -10.5000   0.5435075E-007
    -10.4500   0.7662588E-007
    -10.4000   0.1076161E-006
    -10.3500   0.1505565E-006
    -10.3000   0.2098116E-006
    -10.2500   0.2912424E-006
    -10.2000   0.4026814E-006
    -10.1500   0.5545449E-006
    -10.1000   0.7606164E-006
    -10.0500   0.1039043E-005
    -10.0000   0.1413595E-005
     -9.9500   0.1915244E-005
     -9.9000   0.2584126E-005
     -9.8500   0.3471974E-005
     -9.8000   0.4645091E-005
     -9.7500   0.6187969E-005
     -9.7000   0.8207642E-005
     -9.6500   0.1083888E-004
     -9.6000   0.1425033E-004
     -9.5500   0.1865165E-004
     -9.5000   0.2430181E-004
     -9.4500   0.3151845E-004
     -9.4000   0.4068844E-004
     -9.3500   0.5227949E-004
     -9.3000   0.6685275E-004
     -9.2500   0.8507607E-004
     -9.2000   0.1077377E-003
     -9.1500   0.1357600E-003
     -9.1000   0.1702121E-003
     -9.0500   0.2123219E-003
     -9.0000   0.2634846E-003
     -8.9500   0.3252696E-003
     -8.9000   0.3994209E-003
     -8.8500   0.4878541E-003
     -8.8000   0.5926458E-003
     -8.7500   0.7160154E-003
     -8.7000   0.8602993E-003
     -8.6500   0.1027917E-002
     -8.6000   0.1221327E-002
     -8.5500   0.1442977E-002
     -8.5000   0.1695250E-002
     -8.4500   0.1980398E-002
     -8.4000   0.2300481E-002
     -8.3500   0.2657305E-002
     -8.3000   0.3052362E-002
     -8.2500   0.3486778E-002
     -8.2000   0.3961271E-002
     -8.1500   0.4476122E-002
     -8.1000   0.5031159E-002
     -8.0500   0.5625756E-002
     -8.0000   0.6258850E-002
     -7.9500   0.6928970E-002
     -7.9000   0.7634281E-002
     -7.8500   0.8372632E-002
     -7.8000   0.9141626E-002
     -7.7500   0.9938673E-002
     -7.7000   0.1076106E-001
     -7.6500   0.1160603E-001
     -7.6000   0.1247081E-001
     -7.5500   0.1335269E-001
     -7.5000   0.1424906E-001
     -7.4500   0.1515744E-001
     -7.4000   0.1607551E-001
     -7.3500   0.1700116E-001
     -7.3000   0.1793243E-001
     -7.2500   0.1886759E-001
     -7.2000   0.1980509E-001
     -7.1500   0.2074358E-001
     -7.1000   0.2168188E-001
     -7.0500   0.2261898E-001
     -7.0000   0.2355401E-001
     -6.9500   0.2448626E-001
     -6.9000   0.2541511E-001
     -6.8500   0.2634005E-001
     -6.8000   0.2726069E-001
     -6.7500   0.2817669E-001
     -6.7000   0.2908777E-001
     -6.6500   0.2999371E-001
     -6.6000   0.3089435E-001
     -6.5500   0.3178954E-001
     -6.5000   0.3267918E-001
     -6.4500   0.3356317E-001
     -6.4000   0.3444146E-001
     -6.3500   0.3531398E-001
     -6.3000   0.3618070E-001
     -6.2500   0.3704156E-001
     -6.2000   0.3789654E-001
     -6.1500   0.3874560E-001
     -6.1000   0.3958873E-001
     -6.0500   0.4042590E-001
     -6.0000   0.4125708E-001
     -5.9500   0.4208224E-001
     -5.9000   0.4290137E-001
     -5.8500   0.4371444E-001
     -5.8000   0.4452142E-001
     -5.7500   0.4532229E-001
     -5.7000   0.4611703E-001
     -5.6500   0.4690561E-001
     -5.6000   0.4768800E-001
     -5.5500   0.4846418E-001
     -5.5000   0.4923412E-001
     -5.4500   0.4999780E-001
     -5.4000   0.5075519E-001
     -5.3500   0.5150627E-001
     -5.3000   0.5225100E-001
     -5.2500   0.5298938E-001
     -5.2000   0.5372136E-001
     -5.1500   0.5444693E-001
     -5.1000   0.5516607E-001
     -5.0500   0.5587874E-001
     -5.0000   0.5658494E-001
     -4.9500   0.5728462E-001
     -4.9000   0.5797778E-001
     -4.8500   0.5866439E-001
     -4.8000   0.5934444E-001
     -4.7500   0.6001789E-001
     -4.7000   0.6068473E-001
     -4.6500   0.6134494E-001
     -4.6000   0.6199851E-001
     -4.5500   0.6264541E-001
     -4.5000   0.6328562E-001
     -4.4500   0.6391914E-001
     -4.4000   0.6454593E-001
     -4.3500   0.6516600E-001
     -4.3000   0.6577931E-001
     -4.2500   0.6638585E-001
     -4.2000   0.6698561E-001
     -4.1500   0.6757858E-001
     -4.1000   0.6816474E-001
     -4.0500   0.6874407E-001
     -4.0000   0.6931657E-001
     -3.9500   0.6988222E-001
     -3.9000   0.7044100E-001
     -3.8500   0.7099291E-001
     -3.8000   0.7153793E-001
     -3.7500   0.7207606E-001
     -3.7000   0.7260727E-001
     -3.6500   0.7313156E-001
     -3.6000   0.7364892E-001
     -3.5500   0.7415934E-001
     -3.5000   0.7466281E-001
     -3.4500   0.7515932E-001
     -3.4000   0.7564885E-001
     -3.3500   0.7613141E-001
     -3.3000   0.7660698E-001
     -3.2500   0.7707555E-001
     -3.2000   0.7753711E-001
     -3.1500   0.7799166E-001
     -3.1000   0.7843919E-001
     -3.0500   0.7887969E-001
     -3.0000   0.7931315E-001
     -2.9500   0.7973957E-001
     -2.9000   0.8015893E-001
     -2.8500   0.8057124E-001
     -2.8000   0.8097649E-001
     -2.7500   0.8137466E-001
     -2.7000   0.8176576E-001
     -2.6500   0.8214977E-001
     -2.6000   0.8252669E-001
     -2.5500   0.8289652E-001
     -2.5000   0.8325925E-001
     -2.4500   0.8361488E-001
     -2.4000   0.8396339E-001
     -2.3500   0.8430479E-001
     -2.3000   0.8463907E-001
     -2.2500   0.8496622E-001
     -2.2000   0.8528624E-001
     -2.1500   0.8559913E-001
     -2.1000   0.8590488E-001
     -2.0500   0.8620349E-001
     -2.0000   0.8649496E-001
     -1.9500   0.8677927E-001
     -1.9000   0.8705643E-001
     -1.8500   0.8732643E-001
     -1.8000   0.8758927E-001
     -1.7500   0.8784494E-001
     -1.7000   0.8809345E-001
     -1.6500   0.8833479E-001
     -1.6000   0.8856895E-001
     -1.5500   0.8879594E-001
     -1.5000   0.8901575E-001
     -1.4500   0.8922837E-001
     -1.4000   0.8943381E-001
     -1.3500   0.8963207E-001
     -1.3000   0.8982313E-001
     -1.2500   0.9000700E-001
     -1.2000   0.9018368E-001
     -1.1500   0.9035317E-001
     -1.1000   0.9051545E-001
     -1.0500   0.9067054E-001
     -1.0000   0.9081842E-001
     -0.9500   0.9095910E-001
     -0.9000   0.9109258E-001
     -0.8500   0.9121885E-001
     -0.8000   0.9133791E-001
     -0.7500   0.9144976E-001
     -0.7000   0.9155440E-001
     -0.6500   0.9165183E-001
     -0.6000   0.9174205E-001
     -0.5500   0.9182505E-001
     -0.5000   0.9190084E-001
     -0.4500   0.9196941E-001
     -0.4000   0.9203077E-001
     -0.3500   0.9208491E-001
     -0.3000   0.9213184E-001
     -0.2500   0.9217154E-001
     -0.2000   0.9220403E-001
     -0.1500   0.9222929E-001
     -0.1000   0.9224734E-001
     -0.0500   0.9225817E-001
      0.0000   0.9226178E-001
      0.0500   0.9225817E-001
      0.1000   0.9224734E-001
      0.1500   0.9222929E-001
      0.2000   0.9220403E-001
      0.2500   0.9217154E-001
      0.3000   0.9213184E-001
      0.3500   0.9208491E-001
      0.4000   0.9203077E-001
      0.4500   0.9196941E-001
      0.5000   0.9190084E-001
      0.5500   0.9182505E-001
      0.6000   0.9174205E-001
      0.6500   0.9165183E-001
      0.7000   0.9155440E-001
      0.7500   0.9144976E-001
      0.8000   0.9133791E-001
      0.8500   0.9121885E-001
      0.9000   0.9109258E-001
      0.9500   0.9095910E-001
      1.0000   0.9081842E-001
      1.0500   0.9067054E-001
      1.1000   0.9051545E-001
      1.1500   0.9035317E-001
      1.2000   0.9018368E-001
      1.2500   0.9000700E-001
      1.3000   0.8982313E-001
      1.3500   0.8963207E-001
      1.4000   0.8943381E-001
      1.4500   0.8922837E-001
      1.5000   0.8901575E-001
      1.5500   0.8879594E-001
      1.6000   0.8856895E-001
      1.6500   0.8833479E-001
      1.7000   0.8809345E-001
      1.7500   0.8784494E-001
      1.8000   0.8758927E-001
      1.8500   0.8732643E-001
      1.9000   0.8705643E-001
      1.9500   0.8677927E-001
      2.0000   0.8649496E-001
      2.0500   0.8620349E-001
      2.1000   0.8590488E-001
      2.1500   0.8559913E-001
      2.2000   0.8528624E-001
      2.2500   0.8496622E-001
      2.3000   0.8463907E-001
      2.3500   0.8430479E-001
      2.4000   0.8396339E-001
      2.4500   0.8361488E-001
      2.5000   0.8325925E-001
      2.5500   0.8289652E-001
      2.6000   0.8252669E-001
      2.6500   0.8214977E-001
      2.7000   0.8176576E-001
      2.7500   0.8137466E-001
      2.8000   0.8097649E-001
      2.8500   0.8057124E-001
      2.9000   0.8015893E-001
      2.9500   0.7973957E-001
      3.0000   0.7931315E-001
      3.0500   0.7887969E-001
      3.1000   0.7843919E-001
      3.1500   0.7799166E-001
      3.2000   0.7753711E-001
      3.2500   0.7707555E-001
      3.3000   0.7660698E-001
      3.3500   0.7613141E-001
      3.4000   0.7564885E-001
      3.4500   0.7515932E-001
      3.5000   0.7466281E-001
      3.5500   0.7415934E-001
      3.6000   0.7364892E-001
      3.6500   0.7313156E-001
      3.7000   0.7260727E-001
      3.7500   0.7207606E-001
      3.8000   0.7153793E-001
      3.8500   0.7099291E-001
      3.9000   0.7044100E-001
      3.9500   0.6988222E-001
      4.0000   0.6931657E-001
      4.0500   0.6874407E-001
      4.1000   0.6816474E-001
      4.1500   0.6757858E-001
      4.2000   0.6698561E-001
      4.2500   0.6638585E-001
      4.3000   0.6577931E-001
      4.3500   0.6516600E-001
      4.4000   0.6454593E-001
      4.4500   0.6391914E-001
      4.5000   0.6328562E-001
      4.5500   0.6264541E-001
      4.6000   0.6199851E-001
      4.6500   0.6134494E-001
      4.7000   0.6068473E-001
      4.7500   0.6001789E-001
      4.8000   0.5934444E-001
      4.8500   0.5866439E-001
      4.9000   0.5797778E-001
      4.9500   0.5728462E-001
      5.0000   0.5658494E-001
      5.0500   0.5587874E-001
      5.1000   0.5516607E-001
      5.1500   0.5444693E-001
      5.2000   0.5372136E-001
      5.2500   0.5298938E-001
      5.3000   0.5225100E-001
      5.3500   0.5150627E-001
      5.4000   0.5075519E-001
      5.4500   0.4999780E-001
      5.5000   0.4923412E-001
      5.5500   0.4846418E-001
      5.6000   0.4768800E-001
      5.6500   0.4690561E-001
      5.7000   0.4611703E-001
      5.7500   0.4532229E-001
      5.8000   0.4452142E-001
      5.8500   0.4371444E-001
      5.9000   0.4290137E-001
      5.9500   0.4208224E-001
      6.0000   0.4125708E-001
      6.0500   0.4042590E-001
      6.1000   0.3958873E-001
      6.1500   0.3874560E-001
      6.2000   0.3789654E-001
      6.2500   0.3704156E-001
      6.3000   0.3618070E-001
      6.3500   0.3531398E-001
      6.4000   0.3444146E-001
      6.4500   0.3356317E-001
      6.5000   0.3267918E-001
      6.5500   0.3178954E-001
      6.6000   0.3089435E-001
      6.6500   0.2999371E-001
      6.7000   0.2908777E-001
      6.7500   0.2817669E-001
      6.8000   0.2726069E-001
      6.8500   0.2634005E-001
      6.9000   0.2541511E-001
      6.9500   0.2448626E-001
      7.0000   0.2355401E-001
      7.0500   0.2261898E-001
      7.1000   0.2168188E-001
      7.1500   0.2074358E-001
      7.2000   0.1980509E-001
      7.2500   0.1886759E-001
      7.3000   0.1793243E-001
      7.3500   0.1700116E-001
      7.4000   0.1607551E-001
      7.4500   0.1515744E-001
      7.5000   0.1424906E-001
      7.5500   0.1335269E-001
      7.6000   0.1247081E-001
      7.6500   0.1160603E-001
      7.7000   0.1076106E-001
      7.7500   0.9938673E-002
      7.8000   0.9141626E-002
      7.8500   0.8372632E-002
      7.9000   0.7634281E-002
      7.9500   0.6928970E-002
      8.0000   0.6258850E-002
      8.0500   0.5625756E-002
      8.1000   0.5031159E-002
      8.1500   0.4476122E-002
      8.2000   0.3961271E-002
      8.2500   0.3486778E-002
      8.3000   0.3052362E-002
      8.3500   0.2657305E-002
      8.4000   0.2300481E-002
      8.4500   0.1980398E-002
      8.5000   0.1695250E-002
      8.5500   0.1442977E-002
      8.6000   0.1221327E-002
      8.6500   0.1027917E-002
      8.7000   0.8602993E-003
      8.7500   0.7160154E-003
      8.8000   0.5926458E-003
      8.8500   0.4878541E-003
      8.9000   0.3994209E-003
      8.9500   0.3252696E-003
      9.0000   0.2634846E-003
      9.0500   0.2123219E-003
      9.1000   0.1702121E-003
      9.1500   0.1357600E-003
      9.2000   0.1077377E-003
      9.2500   0.8507607E-004
      9.3000   0.6685275E-004
      9.3500   0.5227949E-004
      9.4000   0.4068844E-004
      9.4500   0.3151845E-004
      9.5000   0.2430181E-004
      9.5500   0.1865165E-004
      9.6000   0.1425033E-004
      9.6500   0.1083888E-004
      9.7000   0.8207642E-005
      9.7500   0.6187969E-005
      9.8000   0.4645091E-005
      9.8500   0.3471974E-005
      9.9000   0.2584126E-005
      9.9500   0.1915244E-005
     10.0000   0.1413595E-005
     10.0500   0.1039043E-005
     10.1000   0.7606164E-006
     10.1500   0.5545449E-006
     10.2000   0.4026814E-006
     10.2500   0.2912424E-006
     10.3000   0.2098116E-006
     10.3500   0.1505565E-006
     10.4000   0.1076161E-006
     10.4500   0.7662588E-007
     10.5000   0.5435075E-007
     10.5500   0.3840424E-007
     10.6000   0.2703381E-007
     10.6500   0.1895835E-007
     10.7000   0.1324553E-007
     10.7500   0.9219848E-008
     10.8000   0.6394009E-008
     10.8500   0.4418016E-008
     10.9000   0.3041549E-008
     10.9500   0.2086338E-008
     11.0000   0.1425954E-008
     11.0500   0.9711035E-009
     11.1000   0.6589806E-009
     11.1500   0.4455893E-009
     11.2000   0.3002336E-009
     11.2500   0.2015830E-009
     11.3000   0.1348731E-009
     11.3500   0.8992509E-010
     11.4000   0.5974852E-010
     11.4500   0.3956133E-010
     11.5000   0.2610467E-010
     11.5500   0.1716626E-010
     11.6000   0.1124992E-010
     11.6500   0.7347593E-011
     11.7000   0.4782651E-011
     11.7500   0.3102600E-011
     11.8000   0.2005959E-011
     11.8500   0.1292596E-011
     11.9000   0.8301433E-012
     11.9500   0.5313716E-012
     12.0000   0.3390029E-012
     12.0500   0.2155625E-012
     12.1000   0.1366195E-012
     12.1500   0.8630313E-013
     12.2000   0.5433995E-013
     12.2500   0.3410321E-013
     12.3000   0.2133335E-013
     12.3500   0.1330193E-013
     12.4000   0.8267362E-014
     12.4500   0.5121763E-014
     12.5000   0.3162834E-014
     12.5500   0.1946892E-014
     12.6000   0.1194592E-014
     12.6500   0.7306566E-015
     12.7000   0.4454787E-015
     12.7500   0.2707473E-015
     12.8000   0.1640319E-015
     12.8500   0.9906565E-016
     12.9000   0.5964197E-016
     12.9500   0.3579466E-016
     13.0000   0.2141536E-016
     13.0500   0.1277252E-016
     13.1000   0.7594077E-017
     13.1500   0.4501153E-017
     13.2000   0.2659660E-017
     13.2500   0.1566697E-017
     13.3000   0.9200333E-018
     13.3500   0.5386225E-018
     13.4000   0.3143625E-018
     13.4500   0.1829133E-018
     13.5000   0.1061038E-018
     13.5500   0.6136067E-019
     13.6000   0.3537740E-019
     13.6500   0.2033484E-019
     13.7000   0.1165299E-019
     13.7500   0.6657608E-020
     13.8000   0.3792154E-020
     13.8500   0.2153491E-020
     13.9000   0.1219248E-020
     13.9500   0.6882321E-021
     14.0000   0.3873242E-021
     14.0500   0.2173267E-021
     14.1000   0.1215774E-021
     14.1500   0.6781040E-022
     14.2000   0.3770903E-022
     14.2500   0.2090751E-022
     14.3000   0.1155765E-022
     14.3500   0.6370141E-023
     14.4000   0.3500603E-023
     14.4500   0.1918021E-023
     14.5000   0.1047809E-023
     14.5500   0.5707312E-024
     14.6000   0.3099585E-024
     14.6500   0.1678418E-024
     14.7000   0.9061981E-025
     14.7500   0.4878368E-025
     14.8000   0.2618522E-025
     14.8500   0.1401426E-025
     14.9000   0.7478561E-026
     14.9500   0.3979255E-026
     15.0000   0.2111169E-026
     15.0500   0.1116821E-026
     15.1000   0.5890953E-027
     15.1500   0.3098349E-027
     15.2000   0.1624873E-027
     15.2500   0.8496794E-028
     15.3000   0.4430355E-028
     15.3500   0.2303411E-028
     15.4000   0.1194141E-028
     15.4500   0.6172949E-029
     15.5000   0.3181882E-029
     15.5500   0.1635428E-029
     15.6000   0.8381777E-030
     15.6500   0.4283511E-030
     15.7000   0.2182851E-030
     15.7500   0.1109202E-030
     15.8000   0.5620310E-031
     15.8500   0.2839717E-031
     15.9000   0.1430725E-031
     15.9500   0.7187952E-032
     16.0000   0.3601002E-032
     16.0500   0.1798922E-032
     16.1000   0.8961342E-033
     16.1500   0.4451509E-033
     16.2000   0.2205039E-033
     16.2500   0.1089184E-033
     16.3000   0.5364923E-034
     16.3500   0.2635145E-034
     16.4000   0.1290701E-034
     16.4500   0.6304168E-035
     16.5000   0.3070524E-035
     16.5500   0.1491355E-035
     16.6000   0.7223282E-036
     16.6500   0.3488786E-036
     16.7000   0.1680357E-036
     16.7500   0.8070817E-037
     16.8000   0.3865656E-037
     16.8500   0.1846375E-037
     16.9000   0.8794454E-038
     16.9500   0.4177257E-038
     17.0000   0.1978645E-038
     17.0500   0.9346314E-039
     17.1000   0.4402603E-039
     17.1500   0.2068124E-039
     17.2000   0.9688187E-040
     17.2500   0.4525937E-040
     17.3000   0.2108510E-040
     17.3500   0.9795916E-041
     17.4000   0.4538556E-041
     17.4500   0.2096981E-041
     17.5000   0.9662219E-042
     17.5500   0.4439822E-042
     17.6000   0.2034519E-042
     17.6500   0.9297500E-043
     17.7000   0.4237211E-043
     17.7500   0.1925770E-043
     17.8000   0.8728514E-044
     17.8500   0.3945377E-044
     17.9000   0.1778484E-044
     17.9500   0.7995138E-045
     18.0000   0.3584405E-045
     18.0500   0.1602598E-045
     18.1000   0.7145770E-046
     18.1500   0.3177545E-046
     18.2000   0.1409138E-046
     18.2500   0.6232108E-047
     18.3000   0.2748764E-047
     18.3500   0.1209098E-047
     18.4000   0.5304061E-048
     18.4500   0.2320485E-048
     18.5000   0.1012450E-048
     18.5500   0.4405484E-049
     18.6000   0.1911788E-049
     18.6500   0.8273950E-050
     18.7000   0.3571198E-050
     18.7500   0.1537247E-050
     18.8000   0.6599376E-051
     18.8500   0.2825481E-051
     18.9000   0.1206461E-051
     18.9500   0.5137668E-052
     19.0000   0.2181985E-052
     19.0500   0.9242106E-053
     19.1000   0.3904133E-053
     19.1500   0.1644802E-053
     19.2000   0.6910962E-054
     19.2500   0.2896011E-054
     19.3000   0.1210318E-054
     19.3500   0.5044723E-055
     19.4000   0.2097076E-055
     19.4500   0.8694224E-056
     19.5000   0.3594912E-056
     19.5500   0.1482474E-056
     19.6000   0.6097164E-057
     19.6500   0.2500989E-057
     19.7000   0.1023150E-057
     19.7500   0.4174562E-058
     19.8000   0.1698744E-058
     19.8500   0.6894306E-059
     19.9000   0.2790614E-059
     19.9500   0.1126565E-059
     20.0000   0.4535870E-060
     20.0500   0.1821435E-060
     20.1000   0.7294846E-061
     20.1500   0.2913859E-061
     20.2000   0.1160839E-061
     20.2500   0.4612394E-062
     20.3000   0.1827819E-062
     20.3500   0.7224249E-063
     20.4000   0.2847775E-063
     20.4500   0.1119626E-063
     20.5000   0.4390305E-064
     20.5500   0.1717007E-064
     20.6000   0.6697389E-065
     20.6500   0.2605528E-065
     20.7000   0.1010982E-065
     20.7500   0.3912453E-066
     20.8000   0.1510127E-066
     20.8500   0.5813495E-067
     20.9000   0.2232138E-067
     20.9500   0.8548017E-068
     21.0000   0.3264908E-068
     21.0500   0.1243765E-068
     21.1000   0.4725723E-069
     21.1500   0.1790859E-069
     21.2000   0.6768899E-070
     21.2500   0.2551756E-070
     21.3000   0.9594559E-071
     21.3500   0.3598127E-071
     21.4000   0.1345842E-071
     21.4500   0.5020865E-072
     21.5000   0.1868230E-072
     21.5500   0.6933457E-073
     21.6000   0.2566480E-073
     21.6500   0.9475347E-074
     21.7000   0.3489169E-074
     21.7500   0.1281501E-074
     21.8000   0.4694475E-075
     21.8500   0.1715246E-075
     21.9000   0.6250830E-076
     21.9500   0.2272069E-076
     22.0000   0.8237178E-077
     22.0500   0.2978578E-077
     22.1000   0.1074271E-077
     22.1500   0.3864501E-078
     22.2000   0.1386591E-078
     22.2500   0.4962256E-079
     22.3000   0.1771277E-079
     22.3500   0.6306242E-080
     22.4000   0.2239404E-080
     22.4500   0.7931808E-081
     22.5000   0.2802145E-081
     22.5500   0.9873886E-082
     22.6000   0.3470286E-082
     22.6500   0.1216530E-082
     22.7000   0.4253641E-083
     22.7500   0.1483475E-083
     22.8000   0.5160376E-084
     22.8500   0.1790461E-084
     22.9000   0.6196281E-085
     22.9500   0.2138852E-085
     23.0000   0.7364007E-086
     23.0500   0.2528902E-086
     23.1000   0.8662331E-087
     23.1500   0.2959531E-087
     23.2000   0.1008549E-087
     23.2500   0.3428130E-088
     23.3000   0.1162263E-088
     23.3500   0.3930422E-089
     23.4000   0.1325750E-089
     23.4500   0.4460389E-090
     23.5000   0.1496830E-090
     23.5500   0.5010278E-091
     23.6000   0.1672788E-091
     23.6500   0.5570708E-092
     23.7000   0.1850422E-092
     23.7500   0.6130873E-093
     23.8000   0.2026123E-093
     23.8500   0.6678847E-094
     23.9000   0.2195988E-094
     23.9500   0.7201978E-095
     24.0000   0.2355956E-095
     24.0500   0.7687355E-096
     24.1000   0.2501965E-096
     24.1500   0.8122333E-097
     24.2000   0.2630122E-097
     24.2500   0.8495072E-098
     24.3000   0.2736874E-098
     24.3500   0.8795074E-099
     24.4000   0.2819173E-099
     24.4500   0.9013674E-100
     24.5000   0.2874619E-100
     24.5500   0.9144452E-101
     24.6000   0.2901579E-101
     24.6500   0.9183554E-102
     24.7000   0.2899262E-102
     24.7500   0.9129872E-103
     24.8000   0.2867762E-103
     24.8500   0.8985102E-104
     24.9000   0.2808050E-104
     24.9500   0.8753650E-105
     25.0000   0.2721924E-105
     25.0500   0.8442389E-106
     25.1000   0.2611894E-106
     25.1500   0.8060097E-107
     25.2000   0.2480839E-107
     25.2500   0.7614834E-108
     25.3000   0.2329681E-108
     25.3500   0.7091731E-109
     25.4000   0.2135657E-109
     25.4500   0.6240690E-110
     25.5000   0.1652023E-110
     25.5500   0.2947335E-111
     25.6000   0.0000000E+000


==> DBEC-GP-OMP/output/imag1dZ-th/imag1dZ-th-out.txt <==
 Imaginary time propagation 1dZ,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =     10000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   664.9837, Strength of DDI GD_3D =   210.66545
  Nonlinearity G_1D =   105.8354, Strength of DDI GD_1D =    33.52845
  Parameter of trap: LAMBDA =   0.50
  Radial Gaussian Width =   1.00

 # Space Stp:  N =     1024
  Space Step: DZ =   0.050000
 # Time Stp : NSTP =      1000, NPAS =     15000, NRUN =      5000
   Time Step:   DT =   0.000250

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <z>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      0.2500      0.2500     1.0000     0.3989
After NSTP iter.:  0.9945     11.0401      5.8965     2.3657     0.1317
After NPAS iter.:  0.9960      8.0420      4.8705     3.6704     0.0923
After NRUN iter.:  0.9960      8.0420      4.8705     3.6704     0.0923
                   -----------------------------------------------------

 Clock Time:      2 seconds
   CPU Time:      2 seconds


==> DBEC-GP-OMP/output/imag2dXY-th/imag2dXY-th-den1d_x.txt <==
    -12.80     0.00000E+000
    -12.70     0.38243E-022
    -12.60     0.20203E-021
    -12.50     0.69696E-021
    -12.40     0.21292E-020
    -12.30     0.62106E-020
    -12.20     0.17704E-019
    -12.10     0.49702E-019
    -12.00     0.13777E-018
    -11.90     0.37741E-018
    -11.80     0.10220E-017
    -11.70     0.27362E-017
    -11.60     0.72422E-017
    -11.50     0.18950E-016
    -11.40     0.49019E-016
    -11.30     0.12534E-015
    -11.20     0.31682E-015
    -11.10     0.79154E-015
    -11.00     0.19546E-014
    -10.90     0.47705E-014
    -10.80     0.11507E-013
    -10.70     0.27428E-013
    -10.60     0.64609E-013
    -10.50     0.15039E-012
    -10.40     0.34587E-012
    -10.30     0.78595E-012
    -10.20     0.17645E-011
    -10.10     0.39135E-011
    -10.00     0.85742E-011
     -9.90     0.18556E-010
     -9.80     0.39666E-010
     -9.70     0.83744E-010
     -9.60     0.17461E-009
     -9.50     0.35951E-009
     -9.40     0.73092E-009
     -9.30     0.14672E-008
     -9.20     0.29078E-008
     -9.10     0.56890E-008
     -9.00     0.10987E-007
     -8.90     0.20943E-007
     -8.80     0.39399E-007
     -8.70     0.73142E-007
     -8.60     0.13399E-006
     -8.50     0.24216E-006
     -8.40     0.43177E-006
     -8.30     0.75940E-006
     -8.20     0.13173E-005
     -8.10     0.22537E-005
     -8.00     0.38018E-005
     -7.90     0.63235E-005
     -7.80     0.10369E-004
     -7.70     0.16759E-004
     -7.60     0.26699E-004
     -7.50     0.41915E-004
     -7.40     0.64840E-004
     -7.30     0.98826E-004
     -7.20     0.14839E-003
     -7.10     0.21948E-003
     -7.00     0.31976E-003
     -6.90     0.45882E-003
     -6.80     0.64842E-003
     -6.70     0.90250E-003
     -6.60     0.12372E-002
     -6.50     0.16704E-002
     -6.40     0.22216E-002
     -6.30     0.29109E-002
     -6.20     0.37583E-002
     -6.10     0.47825E-002
     -6.00     0.60003E-002
     -5.90     0.74247E-002
     -5.80     0.90649E-002
     -5.70     0.10925E-001
     -5.60     0.13003E-001
     -5.50     0.15294E-001
     -5.40     0.17786E-001
     -5.30     0.20463E-001
     -5.20     0.23306E-001
     -5.10     0.26294E-001
     -5.00     0.29404E-001
     -4.90     0.32612E-001
     -4.80     0.35896E-001
     -4.70     0.39234E-001
     -4.60     0.42605E-001
     -4.50     0.45992E-001
     -4.40     0.49379E-001
     -4.30     0.52752E-001
     -4.20     0.56100E-001
     -4.10     0.59413E-001
     -4.00     0.62684E-001
     -3.90     0.65906E-001
     -3.80     0.69075E-001
     -3.70     0.72187E-001
     -3.60     0.75238E-001
     -3.50     0.78225E-001
     -3.40     0.81148E-001
     -3.30     0.84004E-001
     -3.20     0.86792E-001
     -3.10     0.89510E-001
     -3.00     0.92157E-001
     -2.90     0.94732E-001
     -2.80     0.97234E-001
     -2.70     0.99661E-001
     -2.60     0.10201E+000
     -2.50     0.10429E+000
     -2.40     0.10648E+000
     -2.30     0.10860E+000
     -2.20     0.11064E+000
     -2.10     0.11259E+000
     -2.00     0.11446E+000
     -1.90     0.11625E+000
     -1.80     0.11795E+000
     -1.70     0.11957E+000
     -1.60     0.12110E+000
     -1.50     0.12254E+000
     -1.40     0.12389E+000
     -1.30     0.12516E+000
     -1.20     0.12633E+000
     -1.10     0.12741E+000
     -1.00     0.12840E+000
     -0.90     0.12930E+000
     -0.80     0.13010E+000
     -0.70     0.13081E+000
     -0.60     0.13143E+000
     -0.50     0.13195E+000
     -0.40     0.13238E+000
     -0.30     0.13271E+000
     -0.20     0.13295E+000
     -0.10     0.13309E+000
      0.00     0.13314E+000
      0.10     0.13309E+000
      0.20     0.13295E+000
      0.30     0.13271E+000
      0.40     0.13238E+000
      0.50     0.13195E+000
      0.60     0.13143E+000
      0.70     0.13081E+000
      0.80     0.13010E+000
      0.90     0.12930E+000
      1.00     0.12840E+000
      1.10     0.12741E+000
      1.20     0.12633E+000
      1.30     0.12516E+000
      1.40     0.12389E+000
      1.50     0.12254E+000
      1.60     0.12110E+000
      1.70     0.11957E+000
      1.80     0.11795E+000
      1.90     0.11625E+000
      2.00     0.11446E+000
      2.10     0.11259E+000
      2.20     0.11064E+000
      2.30     0.10860E+000
      2.40     0.10648E+000
      2.50     0.10429E+000
      2.60     0.10201E+000
      2.70     0.99661E-001
      2.80     0.97234E-001
      2.90     0.94732E-001
      3.00     0.92157E-001
      3.10     0.89510E-001
      3.20     0.86792E-001
      3.30     0.84004E-001
      3.40     0.81148E-001
      3.50     0.78225E-001
      3.60     0.75238E-001
      3.70     0.72187E-001
      3.80     0.69075E-001
      3.90     0.65906E-001
      4.00     0.62684E-001
      4.10     0.59413E-001
      4.20     0.56100E-001
      4.30     0.52752E-001
      4.40     0.49379E-001
      4.50     0.45992E-001
      4.60     0.42605E-001
      4.70     0.39234E-001
      4.80     0.35896E-001
      4.90     0.32612E-001
      5.00     0.29404E-001
      5.10     0.26294E-001
      5.20     0.23306E-001
      5.30     0.20463E-001
      5.40     0.17786E-001
      5.50     0.15294E-001
      5.60     0.13003E-001
      5.70     0.10925E-001
      5.80     0.90649E-002
      5.90     0.74247E-002
      6.00     0.60003E-002
      6.10     0.47825E-002
      6.20     0.37583E-002
      6.30     0.29109E-002
      6.40     0.22216E-002
      6.50     0.16704E-002
      6.60     0.12372E-002
      6.70     0.90250E-003
      6.80     0.64842E-003
      6.90     0.45882E-003
      7.00     0.31976E-003
      7.10     0.21948E-003
      7.20     0.14839E-003
      7.30     0.98826E-004
      7.40     0.64840E-004
      7.50     0.41915E-004
      7.60     0.26699E-004
      7.70     0.16759E-004
      7.80     0.10369E-004
      7.90     0.63235E-005
      8.00     0.38018E-005
      8.10     0.22537E-005
      8.20     0.13173E-005
      8.30     0.75940E-006
      8.40     0.43177E-006
      8.50     0.24216E-006
      8.60     0.13399E-006
      8.70     0.73142E-007
      8.80     0.39399E-007
      8.90     0.20943E-007
      9.00     0.10987E-007
      9.10     0.56890E-008
      9.20     0.29078E-008
      9.30     0.14672E-008
      9.40     0.73092E-009
      9.50     0.35951E-009
      9.60     0.17461E-009
      9.70     0.83744E-010
      9.80     0.39666E-010
      9.90     0.18556E-010
     10.00     0.85742E-011
     10.10     0.39135E-011
     10.20     0.17645E-011
     10.30     0.78595E-012
     10.40     0.34587E-012
     10.50     0.15039E-012
     10.60     0.64609E-013
     10.70     0.27428E-013
     10.80     0.11507E-013
     10.90     0.47705E-014
     11.00     0.19546E-014
     11.10     0.79154E-015
     11.20     0.31682E-015
     11.30     0.12534E-015
     11.40     0.49019E-016
     11.50     0.18950E-016
     11.60     0.72423E-017
     11.70     0.27363E-017
     11.80     0.10221E-017
     11.90     0.37746E-018
     12.00     0.13782E-018
     12.10     0.49751E-019
     12.20     0.17753E-019
     12.30     0.62592E-020
     12.40     0.21770E-020
     12.50     0.74349E-021
     12.60     0.24591E-021
     12.70     0.75386E-022
     12.80     0.00000E+000


==> DBEC-GP-OMP/output/imag2dXY-th/imag2dXY-th-den1d_y.txt <==
    -25.60     0.00000E+000
    -25.50     0.14939E-041
    -25.40     0.79218E-041
    -25.30     0.27568E-040
    -25.20     0.85450E-040
    -25.10     0.25440E-039
    -25.00     0.74458E-039
    -24.90     0.21586E-038
    -24.80     0.62148E-038
    -24.70     0.17784E-037
    -24.60     0.50598E-037
    -24.50     0.14314E-036
    -24.40     0.40266E-036
    -24.30     0.11263E-035
    -24.20     0.31326E-035
    -24.10     0.86636E-035
    -24.00     0.23824E-034
    -23.90     0.65144E-034
    -23.80     0.17711E-033
    -23.70     0.47878E-033
    -23.60     0.12869E-032
    -23.50     0.34392E-032
    -23.40     0.91384E-032
    -23.30     0.24143E-031
    -23.20     0.63415E-031
    -23.10     0.16561E-030
    -23.00     0.43000E-030
    -22.90     0.11100E-029
    -22.80     0.28487E-029
    -22.70     0.72684E-029
    -22.60     0.18437E-028
    -22.50     0.46494E-028
    -22.40     0.11656E-027
    -22.30     0.29051E-027
    -22.20     0.71978E-027
    -22.10     0.17728E-026
    -22.00     0.43408E-026
    -21.90     0.10565E-025
    -21.80     0.25563E-025
    -21.70     0.61481E-025
    -21.60     0.14699E-024
    -21.50     0.34930E-024
    -21.40     0.82511E-024
    -21.30     0.19373E-023
    -21.20     0.45213E-023
    -21.10     0.10488E-022
    -21.00     0.24181E-022
    -20.90     0.55413E-022
    -20.80     0.12621E-021
    -20.70     0.28569E-021
    -20.60     0.64275E-021
    -20.50     0.14371E-020
    -20.40     0.31935E-020
    -20.30     0.70524E-020
    -20.20     0.15478E-019
    -20.10     0.33756E-019
    -20.00     0.73161E-019
    -19.90     0.15757E-018
    -19.80     0.33723E-018
    -19.70     0.71717E-018
    -19.60     0.15155E-017
    -19.50     0.31822E-017
    -19.40     0.66391E-017
    -19.30     0.13763E-016
    -19.20     0.28346E-016
    -19.10     0.58006E-016
    -19.00     0.11793E-015
    -18.90     0.23820E-015
    -18.80     0.47799E-015
    -18.70     0.95287E-015
    -18.60     0.18870E-014
    -18.50     0.37122E-014
    -18.40     0.72544E-014
    -18.30     0.14082E-013
    -18.20     0.27151E-013
    -18.10     0.51998E-013
    -18.00     0.98908E-013
    -17.90     0.18686E-012
    -17.80     0.35061E-012
    -17.70     0.65332E-012
    -17.60     0.12090E-011
    -17.50     0.22218E-011
    -17.40     0.40544E-011
    -17.30     0.73468E-011
    -17.20     0.13219E-010
    -17.10     0.23615E-010
    -17.00     0.41887E-010
    -16.90     0.73761E-010
    -16.80     0.12895E-009
    -16.70     0.22380E-009
    -16.60     0.38555E-009
    -16.50     0.65933E-009
    -16.40     0.11191E-008
    -16.30     0.18854E-008
    -16.20     0.31524E-008
    -16.10     0.52309E-008
    -16.00     0.86134E-008
    -15.90     0.14074E-007
    -15.80     0.22818E-007
    -15.70     0.36704E-007
    -15.60     0.58575E-007
    -15.50     0.92735E-007
    -15.40     0.14564E-006
    -15.30     0.22687E-006
    -15.20     0.35052E-006
    -15.10     0.53709E-006
    -15.00     0.81612E-006
    -14.90     0.12297E-005
    -14.80     0.18371E-005
    -14.70     0.27210E-005
    -14.60     0.39954E-005
    -14.50     0.58153E-005
    -14.40     0.83894E-005
    -14.30     0.11995E-004
    -14.20     0.16996E-004
    -14.10     0.23863E-004
    -14.00     0.33196E-004
    -13.90     0.45752E-004
    -13.80     0.62468E-004
    -13.70     0.84489E-004
    -13.60     0.11319E-003
    -13.50     0.15019E-003
    -13.40     0.19737E-003
    -13.30     0.25687E-003
    -13.20     0.33109E-003
    -13.10     0.42263E-003
    -13.00     0.53427E-003
    -12.90     0.66890E-003
    -12.80     0.82945E-003
    -12.70     0.10188E-002
    -12.60     0.12396E-002
    -12.50     0.14944E-002
    -12.40     0.17851E-002
    -12.30     0.21135E-002
    -12.20     0.24805E-002
    -12.10     0.28868E-002
    -12.00     0.33321E-002
    -11.90     0.38159E-002
    -11.80     0.43367E-002
    -11.70     0.48929E-002
    -11.60     0.54822E-002
    -11.50     0.61021E-002
    -11.40     0.67498E-002
    -11.30     0.74224E-002
    -11.20     0.81168E-002
    -11.10     0.88302E-002
    -11.00     0.95598E-002
    -10.90     0.10303E-001
    -10.80     0.11057E-001
    -10.70     0.11820E-001
    -10.60     0.12590E-001
    -10.50     0.13364E-001
    -10.40     0.14143E-001
    -10.30     0.14924E-001
    -10.20     0.15707E-001
    -10.10     0.16490E-001
    -10.00     0.17273E-001
     -9.90     0.18055E-001
     -9.80     0.18837E-001
     -9.70     0.19616E-001
     -9.60     0.20394E-001
     -9.50     0.21170E-001
     -9.40     0.21944E-001
     -9.30     0.22715E-001
     -9.20     0.23484E-001
     -9.10     0.24251E-001
     -9.00     0.25014E-001
     -8.90     0.25774E-001
     -8.80     0.26532E-001
     -8.70     0.27286E-001
     -8.60     0.28037E-001
     -8.50     0.28784E-001
     -8.40     0.29527E-001
     -8.30     0.30267E-001
     -8.20     0.31002E-001
     -8.10     0.31733E-001
     -8.00     0.32460E-001
     -7.90     0.33182E-001
     -7.80     0.33900E-001
     -7.70     0.34612E-001
     -7.60     0.35319E-001
     -7.50     0.36021E-001
     -7.40     0.36718E-001
     -7.30     0.37409E-001
     -7.20     0.38094E-001
     -7.10     0.38773E-001
     -7.00     0.39446E-001
     -6.90     0.40113E-001
     -6.80     0.40773E-001
     -6.70     0.41426E-001
     -6.60     0.42073E-001
     -6.50     0.42713E-001
     -6.40     0.43346E-001
     -6.30     0.43972E-001
     -6.20     0.44590E-001
     -6.10     0.45201E-001
     -6.00     0.45804E-001
     -5.90     0.46400E-001
     -5.80     0.46988E-001
     -5.70     0.47567E-001
     -5.60     0.48139E-001
     -5.50     0.48703E-001
     -5.40     0.49258E-001
     -5.30     0.49805E-001
     -5.20     0.50343E-001
     -5.10     0.50873E-001
     -5.00     0.51394E-001
     -4.90     0.51907E-001
     -4.80     0.52410E-001
     -4.70     0.52904E-001
     -4.60     0.53390E-001
     -4.50     0.53866E-001
     -4.40     0.54333E-001
     -4.30     0.54790E-001
     -4.20     0.55238E-001
     -4.10     0.55677E-001
     -4.00     0.56106E-001
     -3.90     0.56525E-001
     -3.80     0.56935E-001
     -3.70     0.57335E-001
     -3.60     0.57725E-001
     -3.50     0.58105E-001
     -3.40     0.58475E-001
     -3.30     0.58835E-001
     -3.20     0.59185E-001
     -3.10     0.59525E-001
     -3.00     0.59854E-001
     -2.90     0.60173E-001
     -2.80     0.60482E-001
     -2.70     0.60781E-001
     -2.60     0.61069E-001
     -2.50     0.61346E-001
     -2.40     0.61613E-001
     -2.30     0.61870E-001
     -2.20     0.62115E-001
     -2.10     0.62351E-001
     -2.00     0.62575E-001
     -1.90     0.62789E-001
     -1.80     0.62992E-001
     -1.70     0.63184E-001
     -1.60     0.63365E-001
     -1.50     0.63536E-001
     -1.40     0.63695E-001
     -1.30     0.63844E-001
     -1.20     0.63982E-001
     -1.10     0.64109E-001
     -1.00     0.64225E-001
     -0.90     0.64330E-001
     -0.80     0.64424E-001
     -0.70     0.64507E-001
     -0.60     0.64578E-001
     -0.50     0.64639E-001
     -0.40     0.64689E-001
     -0.30     0.64728E-001
     -0.20     0.64755E-001
     -0.10     0.64772E-001
      0.00     0.64778E-001
      0.10     0.64772E-001
      0.20     0.64755E-001
      0.30     0.64728E-001
      0.40     0.64689E-001
      0.50     0.64639E-001
      0.60     0.64578E-001
      0.70     0.64507E-001
      0.80     0.64424E-001
      0.90     0.64330E-001
      1.00     0.64225E-001
      1.10     0.64109E-001
      1.20     0.63982E-001
      1.30     0.63844E-001
      1.40     0.63695E-001
      1.50     0.63536E-001
      1.60     0.63365E-001
      1.70     0.63184E-001
      1.80     0.62992E-001
      1.90     0.62789E-001
      2.00     0.62575E-001
      2.10     0.62351E-001
      2.20     0.62115E-001
      2.30     0.61870E-001
      2.40     0.61613E-001
      2.50     0.61346E-001
      2.60     0.61069E-001
      2.70     0.60781E-001
      2.80     0.60482E-001
      2.90     0.60173E-001
      3.00     0.59854E-001
      3.10     0.59525E-001
      3.20     0.59185E-001
      3.30     0.58835E-001
      3.40     0.58475E-001
      3.50     0.58105E-001
      3.60     0.57725E-001
      3.70     0.57335E-001
      3.80     0.56935E-001
      3.90     0.56525E-001
      4.00     0.56106E-001
      4.10     0.55677E-001
      4.20     0.55238E-001
      4.30     0.54790E-001
      4.40     0.54333E-001
      4.50     0.53866E-001
      4.60     0.53390E-001
      4.70     0.52904E-001
      4.80     0.52410E-001
      4.90     0.51907E-001
      5.00     0.51394E-001
      5.10     0.50873E-001
      5.20     0.50343E-001
      5.30     0.49805E-001
      5.40     0.49258E-001
      5.50     0.48703E-001
      5.60     0.48139E-001
      5.70     0.47567E-001
      5.80     0.46988E-001
      5.90     0.46400E-001
      6.00     0.45804E-001
      6.10     0.45201E-001
      6.20     0.44590E-001
      6.30     0.43972E-001
      6.40     0.43346E-001
      6.50     0.42713E-001
      6.60     0.42073E-001
      6.70     0.41426E-001
      6.80     0.40773E-001
      6.90     0.40113E-001
      7.00     0.39446E-001
      7.10     0.38773E-001
      7.20     0.38094E-001
      7.30     0.37409E-001
      7.40     0.36718E-001
      7.50     0.36021E-001
      7.60     0.35319E-001
      7.70     0.34612E-001
      7.80     0.33900E-001
      7.90     0.33182E-001
      8.00     0.32460E-001
      8.10     0.31733E-001
      8.20     0.31002E-001
      8.30     0.30267E-001
      8.40     0.29527E-001
      8.50     0.28784E-001
      8.60     0.28037E-001
      8.70     0.27286E-001
      8.80     0.26532E-001
      8.90     0.25774E-001
      9.00     0.25014E-001
      9.10     0.24251E-001
      9.20     0.23484E-001
      9.30     0.22715E-001
      9.40     0.21944E-001
      9.50     0.21170E-001
      9.60     0.20394E-001
      9.70     0.19616E-001
      9.80     0.18837E-001
      9.90     0.18055E-001
     10.00     0.17273E-001
     10.10     0.16490E-001
     10.20     0.15707E-001
     10.30     0.14924E-001
     10.40     0.14143E-001
     10.50     0.13364E-001
     10.60     0.12590E-001
     10.70     0.11820E-001
     10.80     0.11057E-001
     10.90     0.10303E-001
     11.00     0.95598E-002
     11.10     0.88302E-002
     11.20     0.81168E-002
     11.30     0.74224E-002
     11.40     0.67498E-002
     11.50     0.61021E-002
     11.60     0.54822E-002
     11.70     0.48929E-002
     11.80     0.43367E-002
     11.90     0.38159E-002
     12.00     0.33321E-002
     12.10     0.28868E-002
     12.20     0.24805E-002
     12.30     0.21135E-002
     12.40     0.17851E-002
     12.50     0.14944E-002
     12.60     0.12396E-002
     12.70     0.10188E-002
     12.80     0.82945E-003
     12.90     0.66890E-003
     13.00     0.53427E-003
     13.10     0.42263E-003
     13.20     0.33109E-003
     13.30     0.25687E-003
     13.40     0.19737E-003
     13.50     0.15019E-003
     13.60     0.11319E-003
     13.70     0.84489E-004
     13.80     0.62468E-004
     13.90     0.45752E-004
     14.00     0.33196E-004
     14.10     0.23863E-004
     14.20     0.16996E-004
     14.30     0.11995E-004
     14.40     0.83894E-005
     14.50     0.58153E-005
     14.60     0.39954E-005
     14.70     0.27210E-005
     14.80     0.18371E-005
     14.90     0.12297E-005
     15.00     0.81612E-006
     15.10     0.53709E-006
     15.20     0.35052E-006
     15.30     0.22687E-006
     15.40     0.14564E-006
     15.50     0.92735E-007
     15.60     0.58575E-007
     15.70     0.36704E-007
     15.80     0.22818E-007
     15.90     0.14074E-007
     16.00     0.86134E-008
     16.10     0.52309E-008
     16.20     0.31524E-008
     16.30     0.18854E-008
     16.40     0.11191E-008
     16.50     0.65933E-009
     16.60     0.38555E-009
     16.70     0.22380E-009
     16.80     0.12895E-009
     16.90     0.73761E-010
     17.00     0.41887E-010
     17.10     0.23615E-010
     17.20     0.13219E-010
     17.30     0.73468E-011
     17.40     0.40544E-011
     17.50     0.22218E-011
     17.60     0.12090E-011
     17.70     0.65332E-012
     17.80     0.35061E-012
     17.90     0.18686E-012
     18.00     0.98908E-013
     18.10     0.51998E-013
     18.20     0.27151E-013
     18.30     0.14082E-013
     18.40     0.72544E-014
     18.50     0.37122E-014
     18.60     0.18870E-014
     18.70     0.95287E-015
     18.80     0.47799E-015
     18.90     0.23820E-015
     19.00     0.11793E-015
     19.10     0.58006E-016
     19.20     0.28346E-016
     19.30     0.13763E-016
     19.40     0.66391E-017
     19.50     0.31822E-017
     19.60     0.15155E-017
     19.70     0.71717E-018
     19.80     0.33723E-018
     19.90     0.15757E-018
     20.00     0.73161E-019
     20.10     0.33756E-019
     20.20     0.15478E-019
     20.30     0.70524E-020
     20.40     0.31935E-020
     20.50     0.14371E-020
     20.60     0.64275E-021
     20.70     0.28569E-021
     20.80     0.12621E-021
     20.90     0.55413E-022
     21.00     0.24181E-022
     21.10     0.10488E-022
     21.20     0.45213E-023
     21.30     0.19373E-023
     21.40     0.82511E-024
     21.50     0.34930E-024
     21.60     0.14699E-024
     21.70     0.61481E-025
     21.80     0.25563E-025
     21.90     0.10565E-025
     22.00     0.43408E-026
     22.10     0.17728E-026
     22.20     0.71978E-027
     22.30     0.29051E-027
     22.40     0.11656E-027
     22.50     0.46494E-028
     22.60     0.18437E-028
     22.70     0.72684E-029
     22.80     0.28487E-029
     22.90     0.11100E-029
     23.00     0.43000E-030
     23.10     0.16561E-030
     23.20     0.63415E-031
     23.30     0.24143E-031
     23.40     0.91384E-032
     23.50     0.34392E-032
     23.60     0.12869E-032
     23.70     0.47878E-033
     23.80     0.17711E-033
     23.90     0.65144E-034
     24.00     0.23824E-034
     24.10     0.86636E-035
     24.20     0.31326E-035
     24.30     0.11263E-035
     24.40     0.40266E-036
     24.50     0.14314E-036
     24.60     0.50600E-037
     24.70     0.17786E-037
     24.80     0.62166E-038
     24.90     0.21605E-038
     25.00     0.74643E-039
     25.10     0.25624E-039
     25.20     0.87269E-040
     25.30     0.29350E-040
     25.40     0.96118E-041
     25.50     0.29325E-041
     25.60     0.00000E+000


==> DBEC-GP-OMP/output/imag2dXY-th/imag2dXY-th-out.txt <==
 Number of Threads =          20
 Imaginary time propagation 2d,   OPTION =   2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0,    aDD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMMA =   0.50, NU =   0.25
  Axial trap parameter =  0.500
 
 # Space Stp: NX =      256, NY =      512
  Space Step: DX =   0.100000, DY =   0.100000
 # Time Stp : NSTP =       100, NPAS =      8000, NRUN =      2000
   Time Step:   DT =   0.001000
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N    <rho>   |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000      0.3750      0.3750     1.7321     0.1125
After NSTP iter.:  0.9744     12.8745      6.7355     2.8299     0.0230
After NPAS iter.:  0.9892      5.4401      3.6042     5.9275     0.0076
After NRUN iter.:  1.0000      5.4401      3.6042     5.9275     0.0076
                   -----------------------------------------------------
 
 Clock Time:      89 seconds
   CPU Time:    1760 seconds


==> DBEC-GP-OMP/output/imag2dXY-th/imag2dXY-th-rms.txt <==
 Imaginary time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:        1.0000          1.4142          1.7321
  After NSTP iter.:        1.5912          2.3401          2.8299
  After NPAS iter.:        2.6022          5.3258          5.9275
  After NRUN iter.:        2.6022          5.3258          5.9275
                   -----------------------------------------------------


==> DBEC-GP-OMP/output/imag2dXZ-th/imag2dXZ-th-den1d_x.txt <==
    -25.60     0.00000E+000
    -25.50     0.53953E-048
    -25.40     0.29277E-047
    -25.30     0.10537E-046
    -25.20     0.33997E-046
    -25.10     0.10572E-045
    -25.00     0.32374E-045
    -24.90     0.98290E-045
    -24.80     0.29651E-044
    -24.70     0.88939E-044
    -24.60     0.26532E-043
    -24.50     0.78722E-043
    -24.40     0.23232E-042
    -24.30     0.68192E-042
    -24.20     0.19909E-041
    -24.10     0.57811E-041
    -24.00     0.16697E-040
    -23.90     0.47962E-040
    -23.80     0.13703E-039
    -23.70     0.38938E-039
    -23.60     0.11005E-038
    -23.50     0.30933E-038
    -23.40     0.86476E-038
    -23.30     0.24043E-037
    -23.20     0.66485E-037
    -23.10     0.18284E-036
    -23.00     0.50010E-036
    -22.90     0.13603E-035
    -22.80     0.36800E-035
    -22.70     0.99004E-035
    -22.60     0.26489E-034
    -22.50     0.70483E-034
    -22.40     0.18651E-033
    -22.30     0.49080E-033
    -22.20     0.12844E-032
    -22.10     0.33426E-032
    -22.00     0.86505E-032
    -21.90     0.22263E-031
    -21.80     0.56976E-031
    -21.70     0.14500E-030
    -21.60     0.36696E-030
    -21.50     0.92347E-030
    -21.40     0.23109E-029
    -21.30     0.57503E-029
    -21.20     0.14228E-028
    -21.10     0.35007E-028
    -21.00     0.85642E-028
    -20.90     0.20833E-027
    -20.80     0.50391E-027
    -20.70     0.12119E-026
    -20.60     0.28981E-026
    -20.50     0.68906E-026
    -20.40     0.16290E-025
    -20.30     0.38289E-025
    -20.20     0.89480E-025
    -20.10     0.20791E-024
    -20.00     0.48029E-024
    -19.90     0.11031E-023
    -19.80     0.25189E-023
    -19.70     0.57182E-023
    -19.60     0.12906E-022
    -19.50     0.28957E-022
    -19.40     0.64593E-022
    -19.30     0.14324E-021
    -19.20     0.31576E-021
    -19.10     0.69200E-021
    -19.00     0.15076E-020
    -18.90     0.32648E-020
    -18.80     0.70284E-020
    -18.70     0.15040E-019
    -18.60     0.31993E-019
    -18.50     0.67647E-019
    -18.40     0.14217E-018
    -18.30     0.29701E-018
    -18.20     0.61672E-018
    -18.10     0.12728E-017
    -18.00     0.26110E-017
    -17.90     0.53232E-017
    -17.80     0.10787E-016
    -17.70     0.21723E-016
    -17.60     0.43479E-016
    -17.50     0.86486E-016
    -17.40     0.17097E-015
    -17.30     0.33587E-015
    -17.20     0.65571E-015
    -17.10     0.12721E-014
    -17.00     0.24524E-014
    -16.90     0.46981E-014
    -16.80     0.89432E-014
    -16.70     0.16916E-013
    -16.60     0.31792E-013
    -16.50     0.59367E-013
    -16.40     0.11015E-012
    -16.30     0.20304E-012
    -16.20     0.37185E-012
    -16.10     0.67658E-012
    -16.00     0.12230E-011
    -15.90     0.21961E-011
    -15.80     0.39175E-011
    -15.70     0.69418E-011
    -15.60     0.12219E-010
    -15.50     0.21363E-010
    -15.40     0.37100E-010
    -15.30     0.63992E-010
    -15.20     0.10963E-009
    -15.10     0.18652E-009
    -15.00     0.31516E-009
    -14.90     0.52885E-009
    -14.80     0.88124E-009
    -14.70     0.14582E-008
    -14.60     0.23958E-008
    -14.50     0.39084E-008
    -14.40     0.63306E-008
    -14.30     0.10180E-007
    -14.20     0.16253E-007
    -14.10     0.25759E-007
    -14.00     0.40526E-007
    -13.90     0.63289E-007
    -13.80     0.98102E-007
    -13.70     0.15093E-006
    -13.60     0.23045E-006
    -13.50     0.34919E-006
    -13.40     0.52507E-006
    -13.30     0.78344E-006
    -13.20     0.11599E-005
    -13.10     0.17037E-005
    -13.00     0.24827E-005
    -12.90     0.35891E-005
    -12.80     0.51468E-005
    -12.70     0.73210E-005
    -12.60     0.10329E-004
    -12.50     0.14452E-004
    -12.40     0.20054E-004
    -12.30     0.27596E-004
    -12.20     0.37654E-004
    -12.10     0.50944E-004
    -12.00     0.68339E-004
    -11.90     0.90891E-004
    -11.80     0.11985E-003
    -11.70     0.15667E-003
    -11.60     0.20305E-003
    -11.50     0.26088E-003
    -11.40     0.33230E-003
    -11.30     0.41964E-003
    -11.20     0.52541E-003
    -11.10     0.65226E-003
    -11.00     0.80294E-003
    -10.90     0.98022E-003
    -10.80     0.11869E-002
    -10.70     0.14255E-002
    -10.60     0.16986E-002
    -10.50     0.20084E-002
    -10.40     0.23569E-002
    -10.30     0.27456E-002
    -10.20     0.31757E-002
    -10.10     0.36481E-002
    -10.00     0.41632E-002
     -9.90     0.47208E-002
     -9.80     0.53206E-002
     -9.70     0.59617E-002
     -9.60     0.66430E-002
     -9.50     0.73631E-002
     -9.40     0.81203E-002
     -9.30     0.89127E-002
     -9.20     0.97384E-002
     -9.10     0.10595E-001
     -9.00     0.11481E-001
     -8.90     0.12394E-001
     -8.80     0.13331E-001
     -8.70     0.14292E-001
     -8.60     0.15272E-001
     -8.50     0.16272E-001
     -8.40     0.17288E-001
     -8.30     0.18319E-001
     -8.20     0.19364E-001
     -8.10     0.20421E-001
     -8.00     0.21488E-001
     -7.90     0.22564E-001
     -7.80     0.23649E-001
     -7.70     0.24740E-001
     -7.60     0.25837E-001
     -7.50     0.26938E-001
     -7.40     0.28043E-001
     -7.30     0.29152E-001
     -7.20     0.30262E-001
     -7.10     0.31374E-001
     -7.00     0.32486E-001
     -6.90     0.33599E-001
     -6.80     0.34710E-001
     -6.70     0.35821E-001
     -6.60     0.36929E-001
     -6.50     0.38035E-001
     -6.40     0.39137E-001
     -6.30     0.40236E-001
     -6.20     0.41330E-001
     -6.10     0.42420E-001
     -6.00     0.43504E-001
     -5.90     0.44582E-001
     -5.80     0.45654E-001
     -5.70     0.46719E-001
     -5.60     0.47776E-001
     -5.50     0.48824E-001
     -5.40     0.49865E-001
     -5.30     0.50896E-001
     -5.20     0.51917E-001
     -5.10     0.52928E-001
     -5.00     0.53928E-001
     -4.90     0.54918E-001
     -4.80     0.55895E-001
     -4.70     0.56860E-001
     -4.60     0.57813E-001
     -4.50     0.58752E-001
     -4.40     0.59678E-001
     -4.30     0.60590E-001
     -4.20     0.61487E-001
     -4.10     0.62369E-001
     -4.00     0.63236E-001
     -3.90     0.64087E-001
     -3.80     0.64922E-001
     -3.70     0.65740E-001
     -3.60     0.66541E-001
     -3.50     0.67324E-001
     -3.40     0.68090E-001
     -3.30     0.68838E-001
     -3.20     0.69567E-001
     -3.10     0.70277E-001
     -3.00     0.70969E-001
     -2.90     0.71640E-001
     -2.80     0.72292E-001
     -2.70     0.72924E-001
     -2.60     0.73535E-001
     -2.50     0.74125E-001
     -2.40     0.74695E-001
     -2.30     0.75243E-001
     -2.20     0.75770E-001
     -2.10     0.76275E-001
     -2.00     0.76758E-001
     -1.90     0.77219E-001
     -1.80     0.77657E-001
     -1.70     0.78073E-001
     -1.60     0.78466E-001
     -1.50     0.78837E-001
     -1.40     0.79184E-001
     -1.30     0.79508E-001
     -1.20     0.79808E-001
     -1.10     0.80085E-001
     -1.00     0.80338E-001
     -0.90     0.80568E-001
     -0.80     0.80773E-001
     -0.70     0.80955E-001
     -0.60     0.81112E-001
     -0.50     0.81246E-001
     -0.40     0.81355E-001
     -0.30     0.81440E-001
     -0.20     0.81501E-001
     -0.10     0.81537E-001
      0.00     0.81549E-001
      0.10     0.81537E-001
      0.20     0.81501E-001
      0.30     0.81440E-001
      0.40     0.81355E-001
      0.50     0.81246E-001
      0.60     0.81112E-001
      0.70     0.80955E-001
      0.80     0.80773E-001
      0.90     0.80568E-001
      1.00     0.80338E-001
      1.10     0.80085E-001
      1.20     0.79808E-001
      1.30     0.79508E-001
      1.40     0.79184E-001
      1.50     0.78837E-001
      1.60     0.78466E-001
      1.70     0.78073E-001
      1.80     0.77657E-001
      1.90     0.77219E-001
      2.00     0.76758E-001
      2.10     0.76275E-001
      2.20     0.75770E-001
      2.30     0.75243E-001
      2.40     0.74695E-001
      2.50     0.74125E-001
      2.60     0.73535E-001
      2.70     0.72924E-001
      2.80     0.72292E-001
      2.90     0.71640E-001
      3.00     0.70969E-001
      3.10     0.70277E-001
      3.20     0.69567E-001
      3.30     0.68838E-001
      3.40     0.68090E-001
      3.50     0.67324E-001
      3.60     0.66541E-001
      3.70     0.65740E-001
      3.80     0.64922E-001
      3.90     0.64087E-001
      4.00     0.63236E-001
      4.10     0.62369E-001
      4.20     0.61487E-001
      4.30     0.60590E-001
      4.40     0.59678E-001
      4.50     0.58752E-001
      4.60     0.57813E-001
      4.70     0.56860E-001
      4.80     0.55895E-001
      4.90     0.54918E-001
      5.00     0.53928E-001
      5.10     0.52928E-001
      5.20     0.51917E-001
      5.30     0.50896E-001
      5.40     0.49865E-001
      5.50     0.48824E-001
      5.60     0.47776E-001
      5.70     0.46719E-001
      5.80     0.45654E-001
      5.90     0.44582E-001
      6.00     0.43504E-001
      6.10     0.42420E-001
      6.20     0.41330E-001
      6.30     0.40236E-001
      6.40     0.39137E-001
      6.50     0.38035E-001
      6.60     0.36929E-001
      6.70     0.35821E-001
      6.80     0.34710E-001
      6.90     0.33599E-001
      7.00     0.32486E-001
      7.10     0.31374E-001
      7.20     0.30262E-001
      7.30     0.29152E-001
      7.40     0.28043E-001
      7.50     0.26938E-001
      7.60     0.25837E-001
      7.70     0.24740E-001
      7.80     0.23649E-001
      7.90     0.22564E-001
      8.00     0.21488E-001
      8.10     0.20421E-001
      8.20     0.19364E-001
      8.30     0.18319E-001
      8.40     0.17288E-001
      8.50     0.16272E-001
      8.60     0.15272E-001
      8.70     0.14292E-001
      8.80     0.13331E-001
      8.90     0.12394E-001
      9.00     0.11481E-001
      9.10     0.10595E-001
      9.20     0.97384E-002
      9.30     0.89127E-002
      9.40     0.81203E-002
      9.50     0.73631E-002
      9.60     0.66430E-002
      9.70     0.59617E-002
      9.80     0.53206E-002
      9.90     0.47208E-002
     10.00     0.41632E-002
     10.10     0.36481E-002
     10.20     0.31757E-002
     10.30     0.27456E-002
     10.40     0.23569E-002
     10.50     0.20084E-002
     10.60     0.16986E-002
     10.70     0.14255E-002
     10.80     0.11869E-002
     10.90     0.98022E-003
     11.00     0.80294E-003
     11.10     0.65226E-003
     11.20     0.52541E-003
     11.30     0.41964E-003
     11.40     0.33230E-003
     11.50     0.26088E-003
     11.60     0.20305E-003
     11.70     0.15667E-003
     11.80     0.11985E-003
     11.90     0.90891E-004
     12.00     0.68339E-004
     12.10     0.50944E-004
     12.20     0.37654E-004
     12.30     0.27596E-004
     12.40     0.20054E-004
     12.50     0.14452E-004
     12.60     0.10329E-004
     12.70     0.73210E-005
     12.80     0.51468E-005
     12.90     0.35891E-005
     13.00     0.24827E-005
     13.10     0.17037E-005
     13.20     0.11599E-005
     13.30     0.78344E-006
     13.40     0.52507E-006
     13.50     0.34919E-006
     13.60     0.23045E-006
     13.70     0.15093E-006
     13.80     0.98102E-007
     13.90     0.63289E-007
     14.00     0.40526E-007
     14.10     0.25759E-007
     14.20     0.16253E-007
     14.30     0.10180E-007
     14.40     0.63306E-008
     14.50     0.39084E-008
     14.60     0.23958E-008
     14.70     0.14582E-008
     14.80     0.88124E-009
     14.90     0.52885E-009
     15.00     0.31516E-009
     15.10     0.18652E-009
     15.20     0.10963E-009
     15.30     0.63992E-010
     15.40     0.37100E-010
     15.50     0.21363E-010
     15.60     0.12219E-010
     15.70     0.69418E-011
     15.80     0.39175E-011
     15.90     0.21961E-011
     16.00     0.12230E-011
     16.10     0.67658E-012
     16.20     0.37185E-012
     16.30     0.20304E-012
     16.40     0.11015E-012
     16.50     0.59367E-013
     16.60     0.31792E-013
     16.70     0.16916E-013
     16.80     0.89432E-014
     16.90     0.46981E-014
     17.00     0.24524E-014
     17.10     0.12721E-014
     17.20     0.65571E-015
     17.30     0.33587E-015
     17.40     0.17097E-015
     17.50     0.86486E-016
     17.60     0.43479E-016
     17.70     0.21723E-016
     17.80     0.10787E-016
     17.90     0.53232E-017
     18.00     0.26110E-017
     18.10     0.12728E-017
     18.20     0.61672E-018
     18.30     0.29701E-018
     18.40     0.14217E-018
     18.50     0.67647E-019
     18.60     0.31993E-019
     18.70     0.15040E-019
     18.80     0.70284E-020
     18.90     0.32648E-020
     19.00     0.15076E-020
     19.10     0.69200E-021
     19.20     0.31576E-021
     19.30     0.14324E-021
     19.40     0.64593E-022
     19.50     0.28957E-022
     19.60     0.12906E-022
     19.70     0.57182E-023
     19.80     0.25189E-023
     19.90     0.11031E-023
     20.00     0.48029E-024
     20.10     0.20791E-024
     20.20     0.89480E-025
     20.30     0.38289E-025
     20.40     0.16290E-025
     20.50     0.68906E-026
     20.60     0.28981E-026
     20.70     0.12119E-026
     20.80     0.50391E-027
     20.90     0.20833E-027
     21.00     0.85642E-028
     21.10     0.35007E-028
     21.20     0.14228E-028
     21.30     0.57503E-029
     21.40     0.23109E-029
     21.50     0.92347E-030
     21.60     0.36696E-030
     21.70     0.14500E-030
     21.80     0.56976E-031
     21.90     0.22263E-031
     22.00     0.86505E-032
     22.10     0.33426E-032
     22.20     0.12844E-032
     22.30     0.49080E-033
     22.40     0.18651E-033
     22.50     0.70483E-034
     22.60     0.26489E-034
     22.70     0.99004E-035
     22.80     0.36800E-035
     22.90     0.13603E-035
     23.00     0.50010E-036
     23.10     0.18284E-036
     23.20     0.66485E-037
     23.30     0.24043E-037
     23.40     0.86476E-038
     23.50     0.30933E-038
     23.60     0.11005E-038
     23.70     0.38938E-039
     23.80     0.13703E-039
     23.90     0.47962E-040
     24.00     0.16697E-040
     24.10     0.57811E-041
     24.20     0.19909E-041
     24.30     0.68192E-042
     24.40     0.23232E-042
     24.50     0.78723E-043
     24.60     0.26533E-043
     24.70     0.88946E-044
     24.80     0.29657E-044
     24.90     0.98353E-045
     25.00     0.32437E-045
     25.10     0.10635E-045
     25.20     0.34618E-046
     25.30     0.11147E-046
     25.40     0.35091E-047
     25.50     0.10390E-047
     25.60     0.00000E+000


==> DBEC-GP-OMP/output/imag2dXZ-th/imag2dXZ-th-den1d_z.txt <==
    -12.80     0.00000E+000
    -12.70     0.50697E-092
    -12.60     0.15272E-090
    -12.50     0.42125E-089
    -12.40     0.11344E-087
    -12.30     0.29885E-086
    -12.20     0.77023E-085
    -12.10     0.19418E-083
    -12.00     0.47885E-082
    -11.90     0.11548E-080
    -11.80     0.27236E-079
    -11.70     0.62807E-078
    -11.60     0.14161E-076
    -11.50     0.31212E-075
    -11.40     0.67247E-074
    -11.30     0.14161E-072
    -11.20     0.29144E-071
    -11.10     0.58609E-070
    -11.00     0.11517E-068
    -10.90     0.22109E-067
    -10.80     0.41464E-066
    -10.70     0.75954E-065
    -10.60     0.13589E-063
    -10.50     0.23743E-062
    -10.40     0.40507E-061
    -10.30     0.67474E-060
    -10.20     0.10973E-058
    -10.10     0.17418E-057
    -10.00     0.26988E-056
     -9.90     0.40809E-055
     -9.80     0.60218E-054
     -9.70     0.86701E-053
     -9.60     0.12179E-051
     -9.50     0.16688E-050
     -9.40     0.22306E-049
     -9.30     0.29078E-048
     -9.20     0.36965E-047
     -9.10     0.45822E-046
     -9.00     0.55379E-045
     -8.90     0.65247E-044
     -8.80     0.74934E-043
     -8.70     0.83877E-042
     -8.60     0.91497E-041
     -8.50     0.97257E-040
     -8.40     0.10072E-038
     -8.30     0.10162E-037
     -8.20     0.99875E-037
     -8.10     0.95602E-036
     -8.00     0.89120E-035
     -7.90     0.80897E-034
     -7.80     0.71495E-033
     -7.70     0.61513E-032
     -7.60     0.51516E-031
     -7.50     0.41991E-030
     -7.40     0.33308E-029
     -7.30     0.25708E-028
     -7.20     0.19305E-027
     -7.10     0.14102E-026
     -7.00     0.10020E-025
     -6.90     0.69234E-025
     -6.80     0.46520E-024
     -6.70     0.30391E-023
     -6.60     0.19301E-022
     -6.50     0.11914E-021
     -6.40     0.71475E-021
     -6.30     0.41667E-020
     -6.20     0.23599E-019
     -6.10     0.12984E-018
     -6.00     0.69382E-018
     -5.90     0.36005E-017
     -5.80     0.18141E-016
     -5.70     0.88733E-016
     -5.60     0.42125E-015
     -5.50     0.19407E-014
     -5.40     0.86745E-014
     -5.30     0.37611E-013
     -5.20     0.15815E-012
     -5.10     0.64480E-012
     -5.00     0.25484E-011
     -4.90     0.97605E-011
     -4.80     0.36220E-010
     -4.70     0.13018E-009
     -4.60     0.45307E-009
     -4.50     0.15263E-008
     -4.40     0.49749E-008
     -4.30     0.15684E-007
     -4.20     0.47806E-007
     -4.10     0.14081E-006
     -4.00     0.40054E-006
     -3.90     0.10998E-005
     -3.80     0.29126E-005
     -3.70     0.74347E-005
     -3.60     0.18275E-004
     -3.50     0.43215E-004
     -3.40     0.98190E-004
     -3.30     0.21409E-003
     -3.20     0.44729E-003
     -3.10     0.89396E-003
     -3.00     0.17063E-002
     -2.90     0.31055E-002
     -2.80     0.53820E-002
     -2.70     0.88754E-002
     -2.60     0.13928E-001
     -2.50     0.20823E-001
     -2.40     0.29725E-001
     -2.30     0.40647E-001
     -2.20     0.53452E-001
     -2.10     0.67894E-001
     -2.00     0.83658E-001
     -1.90     0.10041E+000
     -1.80     0.11783E+000
     -1.70     0.13562E+000
     -1.60     0.15352E+000
     -1.50     0.17130E+000
     -1.40     0.18876E+000
     -1.30     0.20571E+000
     -1.20     0.22200E+000
     -1.10     0.23748E+000
     -1.00     0.25203E+000
     -0.90     0.26553E+000
     -0.80     0.27787E+000
     -0.70     0.28897E+000
     -0.60     0.29875E+000
     -0.50     0.30714E+000
     -0.40     0.31408E+000
     -0.30     0.31953E+000
     -0.20     0.32344E+000
     -0.10     0.32580E+000
      0.00     0.32659E+000
      0.10     0.32580E+000
      0.20     0.32344E+000
      0.30     0.31953E+000
      0.40     0.31408E+000
      0.50     0.30714E+000
      0.60     0.29875E+000
      0.70     0.28897E+000
      0.80     0.27787E+000
      0.90     0.26553E+000
      1.00     0.25203E+000
      1.10     0.23748E+000
      1.20     0.22200E+000
      1.30     0.20571E+000
      1.40     0.18876E+000
      1.50     0.17130E+000
      1.60     0.15352E+000
      1.70     0.13562E+000
      1.80     0.11783E+000
      1.90     0.10041E+000
      2.00     0.83658E-001
      2.10     0.67894E-001
      2.20     0.53452E-001
      2.30     0.40647E-001
      2.40     0.29725E-001
      2.50     0.20823E-001
      2.60     0.13928E-001
      2.70     0.88754E-002
      2.80     0.53820E-002
      2.90     0.31055E-002
      3.00     0.17063E-002
      3.10     0.89396E-003
      3.20     0.44729E-003
      3.30     0.21409E-003
      3.40     0.98190E-004
      3.50     0.43215E-004
      3.60     0.18275E-004
      3.70     0.74347E-005
      3.80     0.29126E-005
      3.90     0.10998E-005
      4.00     0.40054E-006
      4.10     0.14081E-006
      4.20     0.47806E-007
      4.30     0.15684E-007
      4.40     0.49749E-008
      4.50     0.15263E-008
      4.60     0.45307E-009
      4.70     0.13018E-009
      4.80     0.36220E-010
      4.90     0.97605E-011
      5.00     0.25484E-011
      5.10     0.64480E-012
      5.20     0.15815E-012
      5.30     0.37611E-013
      5.40     0.86745E-014
      5.50     0.19407E-014
      5.60     0.42125E-015
      5.70     0.88733E-016
      5.80     0.18141E-016
      5.90     0.36005E-017
      6.00     0.69382E-018
      6.10     0.12984E-018
      6.20     0.23599E-019
      6.30     0.41667E-020
      6.40     0.71475E-021
      6.50     0.11914E-021
      6.60     0.19301E-022
      6.70     0.30391E-023
      6.80     0.46520E-024
      6.90     0.69234E-025
      7.00     0.10020E-025
      7.10     0.14102E-026
      7.20     0.19305E-027
      7.30     0.25708E-028
      7.40     0.33308E-029
      7.50     0.41991E-030
      7.60     0.51516E-031
      7.70     0.61513E-032
      7.80     0.71495E-033
      7.90     0.80897E-034
      8.00     0.89120E-035
      8.10     0.95602E-036
      8.20     0.99875E-037
      8.30     0.10162E-037
      8.40     0.10072E-038
      8.50     0.97257E-040
      8.60     0.91497E-041
      8.70     0.83877E-042
      8.80     0.74934E-043
      8.90     0.65247E-044
      9.00     0.55379E-045
      9.10     0.45822E-046
      9.20     0.36965E-047
      9.30     0.29078E-048
      9.40     0.22306E-049
      9.50     0.16688E-050
      9.60     0.12179E-051
      9.70     0.86701E-053
      9.80     0.60218E-054
      9.90     0.40809E-055
     10.00     0.26988E-056
     10.10     0.17418E-057
     10.20     0.10973E-058
     10.30     0.67474E-060
     10.40     0.40507E-061
     10.50     0.23743E-062
     10.60     0.13589E-063
     10.70     0.75954E-065
     10.80     0.41464E-066
     10.90     0.22109E-067
     11.00     0.11517E-068
     11.10     0.58609E-070
     11.20     0.29144E-071
     11.30     0.14161E-072
     11.40     0.67247E-074
     11.50     0.31212E-075
     11.60     0.14161E-076
     11.70     0.62807E-078
     11.80     0.27236E-079
     11.90     0.11548E-080
     12.00     0.47885E-082
     12.10     0.19418E-083
     12.20     0.77023E-085
     12.30     0.29885E-086
     12.40     0.11344E-087
     12.50     0.42134E-089
     12.60     0.15361E-090
     12.70     0.59594E-092
     12.80     0.00000E+000


==> DBEC-GP-OMP/output/imag2dXZ-th/imag2dXZ-th-out.txt <==
 Number of Threads =          20
 Imaginary time propagation 2d,   OPTION =   2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0,    aDD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMA =   0.25, LAMBDA =   1.50
  Axial trap parameter =  0.500
 
 # Space Stp: NX =      512, NZ =      256
  Space Step: DX =   0.100000, DZ =   0.100000
 # Time Stp : NSTP =       100, NPAS =      8000, NRUN =      2000
   Time Step:   DT =   0.001000
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N    <rho>   |Psi(0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000      0.8750      0.8750     1.5275     0.1949
After NSTP iter.:  0.9845      7.7541      4.5990     2.1269     0.0588
After NPAS iter.:  0.9909      4.5788      3.3243     4.4655     0.0241
After NRUN iter.:  0.9997      4.5788      3.3243     4.4655     0.0241
                   -----------------------------------------------------
 
 Clock Time:      88 seconds
   CPU Time:    1733 seconds


==> DBEC-GP-OMP/output/imag2dXZ-th/imag2dXZ-th-rms.txt <==
 Imaginary time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:        1.4142          0.5774          1.5275
  After NSTP iter.:        1.8839          0.9872          2.1269
  After NPAS iter.:        4.3297          1.0931          4.4655
  After NRUN iter.:        4.3297          1.0931          4.4655
                   -----------------------------------------------------


==> DBEC-GP-OMP/output/imag3d-th/imag3d-th-den1d_x.txt <==
    -12.80    0.105562E-035
    -12.60    0.133849E-034
    -12.40    0.163061E-033
    -12.20    0.190860E-032
    -12.00    0.214638E-031
    -11.80    0.231915E-030
    -11.60    0.240756E-029
    -11.40    0.240135E-028
    -11.20    0.230123E-027
    -11.00    0.211882E-026
    -10.80    0.187437E-025
    -10.60    0.159311E-024
    -10.40    0.130096E-023
    -10.20    0.102073E-022
    -10.00    0.769460E-022
     -9.80    0.557300E-021
     -9.60    0.387811E-020
     -9.40    0.259286E-019
     -9.20    0.166559E-018
     -9.00    0.102798E-017
     -8.80    0.609576E-017
     -8.60    0.347296E-016
     -8.40    0.190108E-015
     -8.20    0.999838E-015
     -8.00    0.505227E-014
     -7.80    0.245286E-013
     -7.60    0.114416E-012
     -7.40    0.512775E-012
     -7.20    0.220799E-011
     -7.00    0.913472E-011
     -6.80    0.363096E-010
     -6.60    0.138668E-009
     -6.40    0.508814E-009
     -6.20    0.179378E-008
     -6.00    0.607588E-008
     -5.80    0.197732E-007
     -5.60    0.618262E-007
     -5.40    0.185736E-006
     -5.20    0.536104E-006
     -5.00    0.148672E-005
     -4.80    0.396130E-005
     -4.60    0.101409E-004
     -4.40    0.249425E-004
     -4.20    0.589431E-004
     -4.00    0.133830E-003
     -3.80    0.291947E-003
     -3.60    0.611902E-003
     -3.40    0.123222E-002
     -3.20    0.238409E-002
     -3.00    0.443185E-002
     -2.80    0.791545E-002
     -2.60    0.135830E-001
     -2.40    0.223945E-001
     -2.20    0.354746E-001
     -2.00    0.539910E-001
     -1.80    0.789502E-001
     -1.60    0.110921E+000
     -1.40    0.149727E+000
     -1.20    0.194186E+000
     -1.00    0.241971E+000
     -0.80    0.289692E+000
     -0.60    0.333225E+000
     -0.40    0.368270E+000
     -0.20    0.391043E+000
      0.00    0.398942E+000
      0.20    0.391043E+000
      0.40    0.368270E+000
      0.60    0.333225E+000
      0.80    0.289692E+000
      1.00    0.241971E+000
      1.20    0.194186E+000
      1.40    0.149727E+000
      1.60    0.110921E+000
      1.80    0.789502E-001
      2.00    0.539910E-001
      2.20    0.354746E-001
      2.40    0.223945E-001
      2.60    0.135830E-001
      2.80    0.791545E-002
      3.00    0.443185E-002
      3.20    0.238409E-002
      3.40    0.123222E-002
      3.60    0.611902E-003
      3.80    0.291947E-003
      4.00    0.133830E-003
      4.20    0.589431E-004
      4.40    0.249425E-004
      4.60    0.101409E-004
      4.80    0.396130E-005
      5.00    0.148672E-005
      5.20    0.536104E-006
      5.40    0.185736E-006
      5.60    0.618262E-007
      5.80    0.197732E-007
      6.00    0.607588E-008
      6.20    0.179378E-008
      6.40    0.508814E-009
      6.60    0.138668E-009
      6.80    0.363096E-010
      7.00    0.913472E-011
      7.20    0.220799E-011
      7.40    0.512775E-012
      7.60    0.114416E-012
      7.80    0.245286E-013
      8.00    0.505227E-014
      8.20    0.999838E-015
      8.40    0.190108E-015
      8.60    0.347296E-016
      8.80    0.609576E-017
      9.00    0.102798E-017
      9.20    0.166559E-018
      9.40    0.259286E-019
      9.60    0.387811E-020
      9.80    0.557300E-021
     10.00    0.769460E-022
     10.20    0.102073E-022
     10.40    0.130096E-023
     10.60    0.159311E-024
     10.80    0.187437E-025
     11.00    0.211882E-026
     11.20    0.230123E-027
     11.40    0.240135E-028
     11.60    0.240756E-029
     11.80    0.231915E-030
     12.00    0.214638E-031
     12.20    0.190860E-032
     12.40    0.163061E-033
     12.60    0.133849E-034
     12.80    0.105562E-035


==> DBEC-GP-OMP/output/imag3d-th/imag3d-th-den1d_y.txt <==
    -12.80    0.395018E-071
    -12.60    0.635087E-069
    -12.40    0.942552E-067
    -12.20    0.129132E-064
    -12.00    0.163313E-062
    -11.80    0.190661E-060
    -11.60    0.205475E-058
    -11.40    0.204416E-056
    -11.20    0.187726E-054
    -11.00    0.159145E-052
    -10.80    0.124542E-050
    -10.60    0.899699E-049
    -10.40    0.599976E-047
    -10.20    0.369341E-045
    -10.00    0.209883E-043
     -9.80    0.110099E-041
     -9.60    0.533145E-040
     -9.40    0.238322E-038
     -9.20    0.983422E-037
     -9.00    0.374604E-035
     -8.80    0.131723E-033
     -8.60    0.427568E-032
     -8.40    0.128117E-030
     -8.20    0.354376E-029
     -8.00    0.904853E-028
     -7.80    0.213279E-026
     -7.60    0.464062E-025
     -7.40    0.932093E-024
     -7.20    0.172822E-022
     -7.00    0.295798E-021
     -6.80    0.467356E-020
     -6.60    0.681644E-019
     -6.40    0.917747E-018
     -6.20    0.114063E-016
     -6.00    0.130865E-015
     -5.80    0.138599E-014
     -5.60    0.135503E-013
     -5.40    0.122292E-012
     -5.20    0.101883E-011
     -5.00    0.783543E-011
     -4.80    0.556263E-010
     -4.60    0.364547E-009
     -4.40    0.220538E-008
     -4.20    0.123160E-007
     -4.00    0.634912E-007
     -3.80    0.302143E-006
     -3.60    0.132730E-005
     -3.40    0.538246E-005
     -3.20    0.201488E-004
     -3.00    0.696265E-004
     -2.80    0.222104E-003
     -2.60    0.654025E-003
     -2.40    0.177782E-002
     -2.20    0.446108E-002
     -2.00    0.103335E-001
     -1.80    0.220959E-001
     -1.60    0.436145E-001
     -1.40    0.794709E-001
     -1.20    0.133672E+000
     -1.00    0.207554E+000
     -0.80    0.297493E+000
     -0.60    0.393622E+000
     -0.40    0.480771E+000
     -0.20    0.542067E+000
      0.00    0.564190E+000
      0.20    0.542067E+000
      0.40    0.480771E+000
      0.60    0.393622E+000
      0.80    0.297493E+000
      1.00    0.207554E+000
      1.20    0.133672E+000
      1.40    0.794709E-001
      1.60    0.436145E-001
      1.80    0.220959E-001
      2.00    0.103335E-001
      2.20    0.446108E-002
      2.40    0.177782E-002
      2.60    0.654025E-003
      2.80    0.222104E-003
      3.00    0.696265E-004
      3.20    0.201488E-004
      3.40    0.538246E-005
      3.60    0.132730E-005
      3.80    0.302143E-006
      4.00    0.634912E-007
      4.20    0.123160E-007
      4.40    0.220538E-008
      4.60    0.364547E-009
      4.80    0.556263E-010
      5.00    0.783543E-011
      5.20    0.101883E-011
      5.40    0.122292E-012
      5.60    0.135503E-013
      5.80    0.138599E-014
      6.00    0.130865E-015
      6.20    0.114063E-016
      6.40    0.917747E-018
      6.60    0.681644E-019
      6.80    0.467356E-020
      7.00    0.295798E-021
      7.20    0.172822E-022
      7.40    0.932093E-024
      7.60    0.464062E-025
      7.80    0.213279E-026
      8.00    0.904853E-028
      8.20    0.354376E-029
      8.40    0.128117E-030
      8.60    0.427568E-032
      8.80    0.131723E-033
      9.00    0.374604E-035
      9.20    0.983422E-037
      9.40    0.238322E-038
      9.60    0.533145E-040
      9.80    0.110099E-041
     10.00    0.209883E-043
     10.20    0.369341E-045
     10.40    0.599976E-047
     10.60    0.899699E-049
     10.80    0.124542E-050
     11.00    0.159145E-052
     11.20    0.187726E-054
     11.40    0.204416E-056
     11.60    0.205475E-058
     11.80    0.190661E-060
     12.00    0.163313E-062
     12.20    0.129132E-064
     12.40    0.942552E-067
     12.60    0.635087E-069
     12.80    0.395018E-071


==> DBEC-GP-OMP/output/imag3d-th/imag3d-th-den1d_z.txt <==
    -12.80    0.128014E-106
    -12.60    0.260965E-103
    -12.40    0.471836E-100
    -12.20    0.756632E-097
    -12.00    0.107612E-093
    -11.80    0.135745E-090
    -11.60    0.151870E-087
    -11.40    0.150697E-084
    -11.20    0.132624E-081
    -11.00    0.103520E-078
    -10.80    0.716652E-076
    -10.60    0.440026E-073
    -10.40    0.239626E-070
    -10.20    0.115737E-067
    -10.00    0.495791E-065
     -9.80    0.188368E-062
     -9.60    0.634748E-060
     -9.40    0.189706E-057
     -9.20    0.502856E-055
     -9.00    0.118220E-052
     -8.80    0.246504E-050
     -8.60    0.455870E-048
     -8.40    0.747726E-046
     -8.20    0.108775E-043
     -8.00    0.140346E-041
     -7.80    0.160604E-039
     -7.60    0.163003E-037
     -7.40    0.146731E-035
     -7.20    0.117147E-033
     -7.00    0.829519E-032
     -6.80    0.520961E-030
     -6.60    0.290181E-028
     -6.40    0.143357E-026
     -6.20    0.628132E-025
     -6.00    0.244101E-023
     -5.80    0.841339E-022
     -5.60    0.257192E-020
     -5.40    0.697317E-019
     -5.20    0.167682E-017
     -5.00    0.357625E-016
     -4.80    0.676478E-015
     -4.60    0.113492E-013
     -4.40    0.168873E-012
     -4.20    0.222863E-011
     -4.00    0.260857E-010
     -3.80    0.270802E-009
     -3.60    0.249337E-008
     -3.40    0.203612E-007
     -3.20    0.147471E-006
     -3.00    0.947317E-006
     -2.80    0.539719E-005
     -2.60    0.272725E-004
     -2.40    0.122227E-003
     -2.20    0.485839E-003
     -2.00    0.171279E-002
     -1.80    0.535549E-002
     -1.60    0.148518E-001
     -1.40    0.365296E-001
     -1.20    0.796883E-001
     -1.00    0.154180E+000
     -0.80    0.264575E+000
     -0.60    0.402672E+000
     -0.40    0.543551E+000
     -0.20    0.650748E+000
      0.00    0.690988E+000
      0.20    0.650748E+000
      0.40    0.543551E+000
      0.60    0.402672E+000
      0.80    0.264575E+000
      1.00    0.154180E+000
      1.20    0.796883E-001
      1.40    0.365296E-001
      1.60    0.148518E-001
      1.80    0.535549E-002
      2.00    0.171279E-002
      2.20    0.485839E-003
      2.40    0.122227E-003
      2.60    0.272725E-004
      2.80    0.539719E-005
      3.00    0.947317E-006
      3.20    0.147471E-006
      3.40    0.203612E-007
      3.60    0.249337E-008
      3.80    0.270802E-009
      4.00    0.260857E-010
      4.20    0.222863E-011
      4.40    0.168873E-012
      4.60    0.113492E-013
      4.80    0.676478E-015
      5.00    0.357625E-016
      5.20    0.167682E-017
      5.40    0.697317E-019
      5.60    0.257192E-020
      5.80    0.841339E-022
      6.00    0.244101E-023
      6.20    0.628132E-025
      6.40    0.143357E-026
      6.60    0.290181E-028
      6.80    0.520961E-030
      7.00    0.829519E-032
      7.20    0.117147E-033
      7.40    0.146731E-035
      7.60    0.163003E-037
      7.80    0.160604E-039
      8.00    0.140346E-041
      8.20    0.108775E-043
      8.40    0.747726E-046
      8.60    0.455870E-048
      8.80    0.246504E-050
      9.00    0.118220E-052
      9.20    0.502856E-055
      9.40    0.189706E-057
      9.60    0.634748E-060
      9.80    0.188368E-062
     10.00    0.495791E-065
     10.20    0.115737E-067
     10.40    0.239626E-070
     10.60    0.440026E-073
     10.80    0.716652E-076
     11.00    0.103520E-078
     11.20    0.132624E-081
     11.40    0.150697E-084
     11.60    0.151870E-087
     11.80    0.135745E-090
     12.00    0.107612E-093
     12.20    0.756632E-097
     12.40    0.471836E-100
     12.60    0.260965E-103
     12.80    0.128014E-106


==> DBEC-GP-OMP/output/imag3d-th/imag3d-th-out.txt <==
 NO_OF_THREADS=          19
 Imaginary time propagation 3D, OPTION =  2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0,    aDD =   132.70*a0
  Nonlinearity G_3D =     332.4918462   GD_3D =     105.3327234
  Parameters of trap: GAMMA = 0.5000, NU = 1.0000, LAMBDA = 1.5000
 
 # Space Stp: NX =      128, NY =      128, NZ =      128
  Space Step: DX =   0.200000, DY =   0.200000, DZ =   0.200000
 # Time Stp : NSTP =       100, NPAS =      1000, NRUN =      1000
   Time Step:   DT =   0.004000
 Dipolar Cutoff =    10.0000000000000     
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000      1.4996      1.4996     1.3540     0.1555
After NSTP iter.:  0.9047      6.2453      4.4556     2.0687     0.0331
After NPAS iter.:  0.9112      5.8164      4.3391     2.5448     0.0217
After NRUN iter.:  0.9112      5.8164      4.3391     2.5448     0.0216
                   -----------------------------------------------------
 
 Clock Time:     197 seconds
   CPU Time:    3697 seconds


==> DBEC-GP-OMP/output/imag3d-th/imag3d-th-rms.txt <==
 Imaginary time propagation 3D, OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:     1.35401      1.00000      0.70711      0.57735
  After NSTP iter.:      2.0687       1.4466       0.8368       1.2192
  After NPAS iter.:      2.5448       2.0669       0.8705       1.2026
  After NRUN iter.:      2.5448       2.0669       0.8705       1.2025
                   -----------------------------------------------------


==> DBEC-GP-OMP/output/real1dX-th/real1dX-th-den.txt <==
    -25.6000     0.00000E+000
    -25.5500     0.85709E-022
    -25.5000     0.96123E-022
    -25.4500     0.78455E-022
    -25.4000     0.23402E-021
    -25.3500     0.31581E-021
    -25.3000     0.46508E-021
    -25.2500     0.81334E-021
    -25.2000     0.11759E-020
    -25.1500     0.17722E-020
    -25.1000     0.26772E-020
    -25.0500     0.38169E-020
    -25.0000     0.54539E-020
    -24.9500     0.76203E-020
    -24.9000     0.10337E-019
    -24.8500     0.13816E-019
    -24.8000     0.17997E-019
    -24.7500     0.22890E-019
    -24.7000     0.28535E-019
    -24.6500     0.34797E-019
    -24.6000     0.41758E-019
    -24.5500     0.49629E-019
    -24.5000     0.58926E-019
    -24.4500     0.70844E-019
    -24.4000     0.87265E-019
    -24.3500     0.11107E-018
    -24.3000     0.14611E-018
    -24.2500     0.19689E-018
    -24.2000     0.26815E-018
    -24.1500     0.36376E-018
    -24.1000     0.48555E-018
    -24.0500     0.63191E-018
    -24.0000     0.79663E-018
    -23.9500     0.96857E-018
    -23.9000     0.11324E-017
    -23.8500     0.12710E-017
    -23.8000     0.13701E-017
    -23.7500     0.14230E-017
    -23.7000     0.14368E-017
    -23.6500     0.14356E-017
    -23.6000     0.14609E-017
    -23.5500     0.15659E-017
    -23.5000     0.18033E-017
    -23.4500     0.22089E-017
    -23.4000     0.27834E-017
    -23.3500     0.34785E-017
    -23.3000     0.41939E-017
    -23.2500     0.47896E-017
    -23.2000     0.51152E-017
    -23.1500     0.50505E-017
    -23.1000     0.45497E-017
    -23.0500     0.36718E-017
    -23.0000     0.25867E-017
    -22.9500     0.15461E-017
    -22.9000     0.82212E-018
    -22.8500     0.62760E-018
    -22.8000     0.10436E-017
    -22.7500     0.19830E-017
    -22.7000     0.32124E-017
    -22.6500     0.44356E-017
    -22.6000     0.54107E-017
    -22.5500     0.60486E-017
    -22.5000     0.64366E-017
    -22.4500     0.67610E-017
    -22.4000     0.71719E-017
    -22.3500     0.77024E-017
    -22.3000     0.83766E-017
    -22.2500     0.95579E-017
    -22.2000     0.12413E-016
    -22.1500     0.19185E-016
    -22.1000     0.32913E-016
    -22.0500     0.56462E-016
    -22.0000     0.91111E-016
    -21.9500     0.13533E-015
    -21.9000     0.18446E-015
    -21.8500     0.23153E-015
    -21.8000     0.26891E-015
    -21.7500     0.28990E-015
    -21.7000     0.28981E-015
    -21.6500     0.26639E-015
    -21.6000     0.22060E-015
    -21.5500     0.15784E-015
    -21.5000     0.89300E-016
    -21.4500     0.31549E-016
    -21.4000     0.30007E-017
    -21.3500     0.17472E-016
    -21.3000     0.77517E-016
    -21.2500     0.17118E-015
    -21.2000     0.27439E-015
    -21.1500     0.35830E-015
    -21.1000     0.39820E-015
    -21.0500     0.38094E-015
    -21.0000     0.30911E-015
    -20.9500     0.20202E-015
    -20.9000     0.93070E-016
    -20.8500     0.22629E-016
    -20.8000     0.25985E-016
    -20.7500     0.11891E-015
    -20.7000     0.28655E-015
    -20.6500     0.48195E-015
    -20.6000     0.63821E-015
    -20.5500     0.69269E-015
    -20.5000     0.61604E-015
    -20.4500     0.43242E-015
    -20.4000     0.21608E-015
    -20.3500     0.57636E-016
    -20.3000     0.13012E-016
    -20.2500     0.67226E-016
    -20.2000     0.14415E-015
    -20.1500     0.16339E-015
    -20.1000     0.10477E-015
    -20.0500     0.26996E-016
    -20.0000     0.19387E-016
    -19.9500     0.12302E-015
    -19.9000     0.28822E-015
    -19.8500     0.40765E-015
    -19.8000     0.39946E-015
    -19.7500     0.27092E-015
    -19.7000     0.10976E-015
    -19.6500     0.12798E-016
    -19.6000     0.13452E-016
    -19.5500     0.66833E-016
    -19.5000     0.99066E-016
    -19.4500     0.74008E-016
    -19.4000     0.20608E-016
    -19.3500     0.18890E-017
    -19.3000     0.56084E-016
    -19.2500     0.16089E-015
    -19.2000     0.25008E-015
    -19.1500     0.26756E-015
    -19.1000     0.21250E-015
    -19.0500     0.13548E-015
    -19.0000     0.89757E-016
    -18.9500     0.85197E-016
    -18.9000     0.90491E-016
    -18.8500     0.76244E-016
    -18.8000     0.45834E-016
    -18.7500     0.20994E-016
    -18.7000     0.10382E-016
    -18.6500     0.72425E-017
    -18.6000     0.11800E-016
    -18.5500     0.34315E-016
    -18.5000     0.70264E-016
    -18.4500     0.91983E-016
    -18.4000     0.79652E-016
    -18.3500     0.48835E-016
    -18.3000     0.31596E-016
    -18.2500     0.38329E-016
    -18.2000     0.53782E-016
    -18.1500     0.62956E-016
    -18.1000     0.62105E-016
    -18.0500     0.49606E-016
    -18.0000     0.28407E-016
    -17.9500     0.17282E-016
    -17.9000     0.36508E-016
    -17.8500     0.77389E-016
    -17.8000     0.10734E-015
    -17.7500     0.11306E-015
    -17.7000     0.11777E-015
    -17.6500     0.14300E-015
    -17.6000     0.17213E-015
    -17.5500     0.17094E-015
    -17.5000     0.13357E-015
    -17.4500     0.89224E-016
    -17.4000     0.68498E-016
    -17.3500     0.80514E-016
    -17.3000     0.12029E-015
    -17.2500     0.17900E-015
    -17.2000     0.24248E-015
    -17.1500     0.29574E-015
    -17.1000     0.33857E-015
    -17.0500     0.38529E-015
    -17.0000     0.43342E-015
    -16.9500     0.44129E-015
    -16.9000     0.37356E-015
    -16.8500     0.28437E-015
    -16.8000     0.29169E-015
    -16.7500     0.39698E-015
    -16.7000     0.40723E-015
    -16.6500     0.19934E-015
    -16.6000     0.68752E-017
    -16.5500     0.16954E-015
    -16.5000     0.57623E-015
    -16.4500     0.72508E-015
    -16.4000     0.46924E-015
    -16.3500     0.26860E-015
    -16.3000     0.43276E-015
    -16.2500     0.58615E-015
    -16.2000     0.33120E-015
    -16.1500     0.11808E-016
    -16.1000     0.19389E-015
    -16.0500     0.67736E-015
    -16.0000     0.75750E-015
    -15.9500     0.36621E-015
    -15.9000     0.18944E-015
    -15.8500     0.55566E-015
    -15.8000     0.92739E-015
    -15.7500     0.76945E-015
    -15.7000     0.32571E-015
    -15.6500     0.15709E-015
    -15.6000     0.33581E-015
    -15.5500     0.48312E-015
    -15.5000     0.36299E-015
    -15.4500     0.13209E-015
    -15.4000     0.49861E-016
    -15.3500     0.98644E-016
    -15.3000     0.62161E-016
    -15.2500     0.15582E-016
    -15.2000     0.29455E-015
    -15.1500     0.72688E-015
    -15.1000     0.65822E-015
    -15.0500     0.18082E-015
    -15.0000     0.22965E-015
    -14.9500     0.90993E-015
    -14.9000     0.11602E-014
    -14.8500     0.63063E-015
    -14.8000     0.25628E-015
    -14.7500     0.50571E-015
    -14.7000     0.71624E-015
    -14.6500     0.47432E-015
    -14.6000     0.21125E-015
    -14.5500     0.25405E-015
    -14.5000     0.34219E-015
    -14.4500     0.21167E-015
    -14.4000     0.30200E-016
    -14.3500     0.56202E-016
    -14.3000     0.16937E-015
    -14.2500     0.10758E-015
    -14.2000     0.95821E-017
    -14.1500     0.15059E-015
    -14.1000     0.32572E-015
    -14.0500     0.22736E-015
    -14.0000     0.10154E-015
    -13.9500     0.22901E-015
    -13.9000     0.31943E-015
    -13.8500     0.18559E-015
    -13.8000     0.16254E-015
    -13.7500     0.27847E-015
    -13.7000     0.16891E-015
    -13.6500     0.73125E-017
    -13.6000     0.17452E-015
    -13.5500     0.35511E-015
    -13.5000     0.21303E-015
    -13.4500     0.10080E-015
    -13.4000     0.26721E-015
    -13.3500     0.42654E-015
    -13.3000     0.37699E-015
    -13.2500     0.24105E-015
    -13.2000     0.22526E-015
    -13.1500     0.35226E-015
    -13.1000     0.33150E-015
    -13.0500     0.96814E-016
    -13.0000     0.75571E-016
    -12.9500     0.24486E-015
    -12.9000     0.12383E-015
    -12.8500     0.16787E-016
    -12.8000     0.27714E-015
    -12.7500     0.24710E-015
    -12.7000     0.10188E-016
    -12.6500     0.39639E-015
    -12.6000     0.60373E-015
    -12.5500     0.85393E-016
    -12.5000     0.27482E-015
    -12.4500     0.86403E-015
    -12.4000     0.35067E-015
    -12.3500     0.87984E-016
    -12.3000     0.80741E-015
    -12.2500     0.59621E-015
    -12.2000     0.15904E-016
    -12.1500     0.56815E-015
    -12.1000     0.67169E-015
    -12.0500     0.36987E-016
    -12.0000     0.32609E-015
    -11.9500     0.61180E-015
    -11.9000     0.96118E-016
    -11.8500     0.15921E-015
    -11.8000     0.49251E-015
    -11.7500     0.16816E-015
    -11.7000     0.69623E-016
    -11.6500     0.32102E-015
    -11.6000     0.18735E-015
    -11.5500     0.31492E-016
    -11.5000     0.13035E-015
    -11.4500     0.11453E-015
    -11.4000     0.13029E-016
    -11.3500     0.19352E-016
    -11.3000     0.32641E-016
    -11.2500     0.17534E-017
    -11.2000     0.40801E-016
    -11.1500     0.69082E-016
    -11.1000     0.69475E-017
    -11.0500     0.96583E-016
    -11.0000     0.22485E-015
    -10.9500     0.74681E-016
    -10.9000     0.66323E-016
    -10.8500     0.34100E-015
    -10.8000     0.23468E-015
    -10.7500     0.22366E-017
    -10.7000     0.28528E-015
    -10.6500     0.42761E-015
    -10.6000     0.85921E-016
    -10.5500     0.11646E-015
    -10.5000     0.53841E-015
    -10.4500     0.41069E-015
    -10.4000     0.27164E-016
    -10.3500     0.50243E-015
    -10.3000     0.84294E-015
    -10.2500     0.12938E-015
    -10.2000     0.35741E-015
    -10.1500     0.11297E-014
    -10.1000     0.34270E-015
    -10.0500     0.19335E-015
    -10.0000     0.11458E-014
     -9.9500     0.51936E-015
     -9.9000     0.80343E-016
     -9.8500     0.97819E-015
     -9.8000     0.58810E-015
     -9.7500     0.35687E-016
     -9.7000     0.76104E-015
     -9.6500     0.53214E-015
     -9.6000     0.24100E-016
     -9.5500     0.51873E-015
     -9.5000     0.34927E-015
     -9.4500     0.62186E-017
     -9.4000     0.24941E-015
     -9.3500     0.11729E-015
     -9.3000     0.37192E-016
     -9.2500     0.96349E-016
     -9.2000     0.97657E-017
     -9.1500     0.28876E-015
     -9.1000     0.22421E-015
     -9.0500     0.13553E-015
     -9.0000     0.80265E-015
     -8.9500     0.44064E-015
     -8.9000     0.39822E-015
     -8.8500     0.11802E-014
     -8.8000     0.32424E-015
     -8.7500     0.66733E-015
     -8.7000     0.93358E-015
     -8.6500     0.11617E-015
     -8.6000     0.10606E-014
     -8.5500     0.41699E-015
     -8.5000     0.88160E-015
     -8.4500     0.16944E-014
     -8.4000     0.78438E-015
     -8.3500     0.28448E-014
     -8.3000     0.22098E-014
     -8.2500     0.25577E-014
     -8.2000     0.43106E-014
     -8.1500     0.26711E-014
     -8.1000     0.49715E-014
     -8.0500     0.44861E-014
     -8.0000     0.53326E-014
     -7.9500     0.79588E-014
     -7.9000     0.82965E-014
     -7.8500     0.14397E-013
     -7.8000     0.17698E-013
     -7.7500     0.27623E-013
     -7.7000     0.39850E-013
     -7.6500     0.57727E-013
     -7.6000     0.89111E-013
     -7.5500     0.13074E-012
     -7.5000     0.20653E-012
     -7.4500     0.31760E-012
     -7.4000     0.51115E-012
     -7.3500     0.82196E-012
     -7.3000     0.13471E-011
     -7.2500     0.22319E-011
     -7.2000     0.37109E-011
     -7.1500     0.62352E-011
     -7.1000     0.10465E-010
     -7.0500     0.17639E-010
     -7.0000     0.29709E-010
     -6.9500     0.49978E-010
     -6.9000     0.84004E-010
     -6.8500     0.14071E-009
     -6.8000     0.23509E-009
     -6.7500     0.39136E-009
     -6.7000     0.64854E-009
     -6.6500     0.10707E-008
     -6.6000     0.17578E-008
     -6.5500     0.28730E-008
     -6.5000     0.46686E-008
     -6.4500     0.75454E-008
     -6.4000     0.12125E-007
     -6.3500     0.19365E-007
     -6.3000     0.30749E-007
     -6.2500     0.48512E-007
     -6.2000     0.76074E-007
     -6.1500     0.11852E-006
     -6.1000     0.18348E-006
     -6.0500     0.28218E-006
     -6.0000     0.43114E-006
     -5.9500     0.65437E-006
     -5.9000     0.98649E-006
     -5.8500     0.14772E-005
     -5.8000     0.21968E-005
     -5.7500     0.32445E-005
     -5.7000     0.47584E-005
     -5.6500     0.69301E-005
     -5.6000     0.10021E-004
     -5.5500     0.14388E-004
     -5.5000     0.20510E-004
     -5.4500     0.29024E-004
     -5.4000     0.40772E-004
     -5.3500     0.56853E-004
     -5.3000     0.78688E-004
     -5.2500     0.10809E-003
     -5.2000     0.14737E-003
     -5.1500     0.19938E-003
     -5.1000     0.26769E-003
     -5.0500     0.35662E-003
     -5.0000     0.47139E-003
     -4.9500     0.61823E-003
     -4.9000     0.80443E-003
     -4.8500     0.10384E-002
     -4.8000     0.13297E-002
     -4.7500     0.16892E-002
     -4.7000     0.21286E-002
     -4.6500     0.26608E-002
     -4.6000     0.32992E-002
     -4.5500     0.40578E-002
     -4.5000     0.49507E-002
     -4.4500     0.59917E-002
     -4.4000     0.71939E-002
     -4.3500     0.85690E-002
     -4.3000     0.10127E-001
     -4.2500     0.11875E-001
     -4.2000     0.13820E-001
     -4.1500     0.15962E-001
     -4.1000     0.18300E-001
     -4.0500     0.20830E-001
     -4.0000     0.23544E-001
     -3.9500     0.26431E-001
     -3.9000     0.29477E-001
     -3.8500     0.32665E-001
     -3.8000     0.35977E-001
     -3.7500     0.39392E-001
     -3.7000     0.42891E-001
     -3.6500     0.46451E-001
     -3.6000     0.50053E-001
     -3.5500     0.53677E-001
     -3.5000     0.57304E-001
     -3.4500     0.60917E-001
     -3.4000     0.64501E-001
     -3.3500     0.68042E-001
     -3.3000     0.71529E-001
     -3.2500     0.74954E-001
     -3.2000     0.78307E-001
     -3.1500     0.81586E-001
     -3.1000     0.84784E-001
     -3.0500     0.87900E-001
     -3.0000     0.90933E-001
     -2.9500     0.93882E-001
     -2.9000     0.96749E-001
     -2.8500     0.99535E-001
     -2.8000     0.10224E+000
     -2.7500     0.10487E+000
     -2.7000     0.10743E+000
     -2.6500     0.10991E+000
     -2.6000     0.11232E+000
     -2.5500     0.11467E+000
     -2.5000     0.11696E+000
     -2.4500     0.11918E+000
     -2.4000     0.12135E+000
     -2.3500     0.12346E+000
     -2.3000     0.12551E+000
     -2.2500     0.12751E+000
     -2.2000     0.12946E+000
     -2.1500     0.13136E+000
     -2.1000     0.13321E+000
     -2.0500     0.13502E+000
     -2.0000     0.13677E+000
     -1.9500     0.13848E+000
     -1.9000     0.14014E+000
     -1.8500     0.14176E+000
     -1.8000     0.14334E+000
     -1.7500     0.14487E+000
     -1.7000     0.14635E+000
     -1.6500     0.14779E+000
     -1.6000     0.14919E+000
     -1.5500     0.15054E+000
     -1.5000     0.15185E+000
     -1.4500     0.15312E+000
     -1.4000     0.15435E+000
     -1.3500     0.15553E+000
     -1.3000     0.15667E+000
     -1.2500     0.15776E+000
     -1.2000     0.15881E+000
     -1.1500     0.15982E+000
     -1.1000     0.16079E+000
     -1.0500     0.16171E+000
     -1.0000     0.16259E+000
     -0.9500     0.16342E+000
     -0.9000     0.16422E+000
     -0.8500     0.16497E+000
     -0.8000     0.16568E+000
     -0.7500     0.16634E+000
     -0.7000     0.16696E+000
     -0.6500     0.16754E+000
     -0.6000     0.16808E+000
     -0.5500     0.16857E+000
     -0.5000     0.16902E+000
     -0.4500     0.16943E+000
     -0.4000     0.16979E+000
     -0.3500     0.17011E+000
     -0.3000     0.17039E+000
     -0.2500     0.17063E+000
     -0.2000     0.17082E+000
     -0.1500     0.17097E+000
     -0.1000     0.17108E+000
     -0.0500     0.17114E+000
      0.0000     0.17116E+000
      0.0500     0.17114E+000
      0.1000     0.17108E+000
      0.1500     0.17097E+000
      0.2000     0.17082E+000
      0.2500     0.17063E+000
      0.3000     0.17039E+000
      0.3500     0.17011E+000
      0.4000     0.16979E+000
      0.4500     0.16943E+000
      0.5000     0.16902E+000
      0.5500     0.16857E+000
      0.6000     0.16808E+000
      0.6500     0.16754E+000
      0.7000     0.16696E+000
      0.7500     0.16634E+000
      0.8000     0.16568E+000
      0.8500     0.16497E+000
      0.9000     0.16422E+000
      0.9500     0.16342E+000
      1.0000     0.16259E+000
      1.0500     0.16171E+000
      1.1000     0.16079E+000
      1.1500     0.15982E+000
      1.2000     0.15881E+000
      1.2500     0.15776E+000
      1.3000     0.15667E+000
      1.3500     0.15553E+000
      1.4000     0.15435E+000
      1.4500     0.15312E+000
      1.5000     0.15185E+000
      1.5500     0.15054E+000
      1.6000     0.14919E+000
      1.6500     0.14779E+000
      1.7000     0.14635E+000
      1.7500     0.14487E+000
      1.8000     0.14334E+000
      1.8500     0.14176E+000
      1.9000     0.14014E+000
      1.9500     0.13848E+000
      2.0000     0.13677E+000
      2.0500     0.13502E+000
      2.1000     0.13321E+000
      2.1500     0.13136E+000
      2.2000     0.12946E+000
      2.2500     0.12751E+000
      2.3000     0.12551E+000
      2.3500     0.12346E+000
      2.4000     0.12135E+000
      2.4500     0.11918E+000
      2.5000     0.11696E+000
      2.5500     0.11467E+000
      2.6000     0.11232E+000
      2.6500     0.10991E+000
      2.7000     0.10743E+000
      2.7500     0.10487E+000
      2.8000     0.10224E+000
      2.8500     0.99535E-001
      2.9000     0.96749E-001
      2.9500     0.93882E-001
      3.0000     0.90933E-001
      3.0500     0.87900E-001
      3.1000     0.84784E-001
      3.1500     0.81586E-001
      3.2000     0.78307E-001
      3.2500     0.74954E-001
      3.3000     0.71529E-001
      3.3500     0.68042E-001
      3.4000     0.64501E-001
      3.4500     0.60917E-001
      3.5000     0.57304E-001
      3.5500     0.53677E-001
      3.6000     0.50053E-001
      3.6500     0.46451E-001
      3.7000     0.42891E-001
      3.7500     0.39392E-001
      3.8000     0.35977E-001
      3.8500     0.32665E-001
      3.9000     0.29477E-001
      3.9500     0.26431E-001
      4.0000     0.23544E-001
      4.0500     0.20830E-001
      4.1000     0.18300E-001
      4.1500     0.15962E-001
      4.2000     0.13820E-001
      4.2500     0.11875E-001
      4.3000     0.10127E-001
      4.3500     0.85690E-002
      4.4000     0.71939E-002
      4.4500     0.59917E-002
      4.5000     0.49507E-002
      4.5500     0.40578E-002
      4.6000     0.32992E-002
      4.6500     0.26608E-002
      4.7000     0.21286E-002
      4.7500     0.16892E-002
      4.8000     0.13297E-002
      4.8500     0.10384E-002
      4.9000     0.80443E-003
      4.9500     0.61823E-003
      5.0000     0.47139E-003
      5.0500     0.35662E-003
      5.1000     0.26769E-003
      5.1500     0.19938E-003
      5.2000     0.14737E-003
      5.2500     0.10809E-003
      5.3000     0.78688E-004
      5.3500     0.56853E-004
      5.4000     0.40772E-004
      5.4500     0.29024E-004
      5.5000     0.20510E-004
      5.5500     0.14388E-004
      5.6000     0.10021E-004
      5.6500     0.69301E-005
      5.7000     0.47584E-005
      5.7500     0.32445E-005
      5.8000     0.21968E-005
      5.8500     0.14772E-005
      5.9000     0.98649E-006
      5.9500     0.65437E-006
      6.0000     0.43114E-006
      6.0500     0.28218E-006
      6.1000     0.18348E-006
      6.1500     0.11852E-006
      6.2000     0.76074E-007
      6.2500     0.48512E-007
      6.3000     0.30749E-007
      6.3500     0.19365E-007
      6.4000     0.12125E-007
      6.4500     0.75454E-008
      6.5000     0.46686E-008
      6.5500     0.28730E-008
      6.6000     0.17578E-008
      6.6500     0.10707E-008
      6.7000     0.64854E-009
      6.7500     0.39136E-009
      6.8000     0.23509E-009
      6.8500     0.14071E-009
      6.9000     0.84004E-010
      6.9500     0.49978E-010
      7.0000     0.29709E-010
      7.0500     0.17639E-010
      7.1000     0.10465E-010
      7.1500     0.62352E-011
      7.2000     0.37109E-011
      7.2500     0.22319E-011
      7.3000     0.13471E-011
      7.3500     0.82196E-012
      7.4000     0.51115E-012
      7.4500     0.31760E-012
      7.5000     0.20653E-012
      7.5500     0.13074E-012
      7.6000     0.89111E-013
      7.6500     0.57727E-013
      7.7000     0.39850E-013
      7.7500     0.27623E-013
      7.8000     0.17698E-013
      7.8500     0.14397E-013
      7.9000     0.82965E-014
      7.9500     0.79588E-014
      8.0000     0.53326E-014
      8.0500     0.44861E-014
      8.1000     0.49715E-014
      8.1500     0.26711E-014
      8.2000     0.43106E-014
      8.2500     0.25577E-014
      8.3000     0.22098E-014
      8.3500     0.28448E-014
      8.4000     0.78438E-015
      8.4500     0.16944E-014
      8.5000     0.88160E-015
      8.5500     0.41699E-015
      8.6000     0.10606E-014
      8.6500     0.11617E-015
      8.7000     0.93358E-015
      8.7500     0.66733E-015
      8.8000     0.32424E-015
      8.8500     0.11802E-014
      8.9000     0.39822E-015
      8.9500     0.44064E-015
      9.0000     0.80265E-015
      9.0500     0.13553E-015
      9.1000     0.22421E-015
      9.1500     0.28876E-015
      9.2000     0.97657E-017
      9.2500     0.96349E-016
      9.3000     0.37192E-016
      9.3500     0.11729E-015
      9.4000     0.24941E-015
      9.4500     0.62186E-017
      9.5000     0.34927E-015
      9.5500     0.51873E-015
      9.6000     0.24100E-016
      9.6500     0.53214E-015
      9.7000     0.76104E-015
      9.7500     0.35687E-016
      9.8000     0.58810E-015
      9.8500     0.97819E-015
      9.9000     0.80343E-016
      9.9500     0.51936E-015
     10.0000     0.11458E-014
     10.0500     0.19335E-015
     10.1000     0.34270E-015
     10.1500     0.11297E-014
     10.2000     0.35741E-015
     10.2500     0.12938E-015
     10.3000     0.84294E-015
     10.3500     0.50243E-015
     10.4000     0.27164E-016
     10.4500     0.41069E-015
     10.5000     0.53841E-015
     10.5500     0.11646E-015
     10.6000     0.85921E-016
     10.6500     0.42761E-015
     10.7000     0.28528E-015
     10.7500     0.22366E-017
     10.8000     0.23468E-015
     10.8500     0.34100E-015
     10.9000     0.66323E-016
     10.9500     0.74681E-016
     11.0000     0.22485E-015
     11.0500     0.96583E-016
     11.1000     0.69475E-017
     11.1500     0.69082E-016
     11.2000     0.40801E-016
     11.2500     0.17534E-017
     11.3000     0.32641E-016
     11.3500     0.19352E-016
     11.4000     0.13029E-016
     11.4500     0.11453E-015
     11.5000     0.13035E-015
     11.5500     0.31492E-016
     11.6000     0.18735E-015
     11.6500     0.32102E-015
     11.7000     0.69623E-016
     11.7500     0.16816E-015
     11.8000     0.49251E-015
     11.8500     0.15921E-015
     11.9000     0.96118E-016
     11.9500     0.61180E-015
     12.0000     0.32609E-015
     12.0500     0.36987E-016
     12.1000     0.67169E-015
     12.1500     0.56815E-015
     12.2000     0.15904E-016
     12.2500     0.59621E-015
     12.3000     0.80741E-015
     12.3500     0.87984E-016
     12.4000     0.35067E-015
     12.4500     0.86403E-015
     12.5000     0.27482E-015
     12.5500     0.85393E-016
     12.6000     0.60373E-015
     12.6500     0.39639E-015
     12.7000     0.10188E-016
     12.7500     0.24710E-015
     12.8000     0.27714E-015
     12.8500     0.16787E-016
     12.9000     0.12383E-015
     12.9500     0.24486E-015
     13.0000     0.75571E-016
     13.0500     0.96814E-016
     13.1000     0.33150E-015
     13.1500     0.35226E-015
     13.2000     0.22526E-015
     13.2500     0.24105E-015
     13.3000     0.37699E-015
     13.3500     0.42654E-015
     13.4000     0.26721E-015
     13.4500     0.10080E-015
     13.5000     0.21303E-015
     13.5500     0.35511E-015
     13.6000     0.17452E-015
     13.6500     0.73125E-017
     13.7000     0.16891E-015
     13.7500     0.27847E-015
     13.8000     0.16254E-015
     13.8500     0.18559E-015
     13.9000     0.31943E-015
     13.9500     0.22901E-015
     14.0000     0.10154E-015
     14.0500     0.22736E-015
     14.1000     0.32572E-015
     14.1500     0.15059E-015
     14.2000     0.95821E-017
     14.2500     0.10758E-015
     14.3000     0.16937E-015
     14.3500     0.56202E-016
     14.4000     0.30200E-016
     14.4500     0.21167E-015
     14.5000     0.34219E-015
     14.5500     0.25405E-015
     14.6000     0.21125E-015
     14.6500     0.47432E-015
     14.7000     0.71624E-015
     14.7500     0.50571E-015
     14.8000     0.25628E-015
     14.8500     0.63063E-015
     14.9000     0.11602E-014
     14.9500     0.90993E-015
     15.0000     0.22965E-015
     15.0500     0.18082E-015
     15.1000     0.65822E-015
     15.1500     0.72688E-015
     15.2000     0.29455E-015
     15.2500     0.15582E-016
     15.3000     0.62161E-016
     15.3500     0.98644E-016
     15.4000     0.49861E-016
     15.4500     0.13209E-015
     15.5000     0.36299E-015
     15.5500     0.48311E-015
     15.6000     0.33581E-015
     15.6500     0.15709E-015
     15.7000     0.32571E-015
     15.7500     0.76945E-015
     15.8000     0.92739E-015
     15.8500     0.55566E-015
     15.9000     0.18944E-015
     15.9500     0.36621E-015
     16.0000     0.75750E-015
     16.0500     0.67736E-015
     16.1000     0.19389E-015
     16.1500     0.11808E-016
     16.2000     0.33120E-015
     16.2500     0.58615E-015
     16.3000     0.43276E-015
     16.3500     0.26860E-015
     16.4000     0.46924E-015
     16.4500     0.72508E-015
     16.5000     0.57623E-015
     16.5500     0.16954E-015
     16.6000     0.68752E-017
     16.6500     0.19934E-015
     16.7000     0.40723E-015
     16.7500     0.39698E-015
     16.8000     0.29169E-015
     16.8500     0.28437E-015
     16.9000     0.37356E-015
     16.9500     0.44129E-015
     17.0000     0.43342E-015
     17.0500     0.38529E-015
     17.1000     0.33857E-015
     17.1500     0.29574E-015
     17.2000     0.24248E-015
     17.2500     0.17900E-015
     17.3000     0.12029E-015
     17.3500     0.80514E-016
     17.4000     0.68498E-016
     17.4500     0.89224E-016
     17.5000     0.13357E-015
     17.5500     0.17094E-015
     17.6000     0.17213E-015
     17.6500     0.14300E-015
     17.7000     0.11777E-015
     17.7500     0.11306E-015
     17.8000     0.10734E-015
     17.8500     0.77389E-016
     17.9000     0.36508E-016
     17.9500     0.17282E-016
     18.0000     0.28407E-016
     18.0500     0.49606E-016
     18.1000     0.62105E-016
     18.1500     0.62956E-016
     18.2000     0.53782E-016
     18.2500     0.38329E-016
     18.3000     0.31596E-016
     18.3500     0.48835E-016
     18.4000     0.79652E-016
     18.4500     0.91983E-016
     18.5000     0.70264E-016
     18.5500     0.34315E-016
     18.6000     0.11800E-016
     18.6500     0.72425E-017
     18.7000     0.10382E-016
     18.7500     0.20994E-016
     18.8000     0.45834E-016
     18.8500     0.76244E-016
     18.9000     0.90491E-016
     18.9500     0.85197E-016
     19.0000     0.89757E-016
     19.0500     0.13548E-015
     19.1000     0.21250E-015
     19.1500     0.26756E-015
     19.2000     0.25008E-015
     19.2500     0.16089E-015
     19.3000     0.56084E-016
     19.3500     0.18890E-017
     19.4000     0.20608E-016
     19.4500     0.74008E-016
     19.5000     0.99066E-016
     19.5500     0.66833E-016
     19.6000     0.13452E-016
     19.6500     0.12798E-016
     19.7000     0.10976E-015
     19.7500     0.27092E-015
     19.8000     0.39946E-015
     19.8500     0.40765E-015
     19.9000     0.28822E-015
     19.9500     0.12302E-015
     20.0000     0.19387E-016
     20.0500     0.26996E-016
     20.1000     0.10477E-015
     20.1500     0.16339E-015
     20.2000     0.14415E-015
     20.2500     0.67226E-016
     20.3000     0.13012E-016
     20.3500     0.57636E-016
     20.4000     0.21608E-015
     20.4500     0.43242E-015
     20.5000     0.61604E-015
     20.5500     0.69269E-015
     20.6000     0.63821E-015
     20.6500     0.48195E-015
     20.7000     0.28655E-015
     20.7500     0.11891E-015
     20.8000     0.25985E-016
     20.8500     0.22629E-016
     20.9000     0.93070E-016
     20.9500     0.20202E-015
     21.0000     0.30911E-015
     21.0500     0.38094E-015
     21.1000     0.39820E-015
     21.1500     0.35830E-015
     21.2000     0.27439E-015
     21.2500     0.17118E-015
     21.3000     0.77517E-016
     21.3500     0.17472E-016
     21.4000     0.30007E-017
     21.4500     0.31549E-016
     21.5000     0.89300E-016
     21.5500     0.15784E-015
     21.6000     0.22060E-015
     21.6500     0.26639E-015
     21.7000     0.28981E-015
     21.7500     0.28990E-015
     21.8000     0.26891E-015
     21.8500     0.23153E-015
     21.9000     0.18446E-015
     21.9500     0.13533E-015
     22.0000     0.91111E-016
     22.0500     0.56462E-016
     22.1000     0.32913E-016
     22.1500     0.19185E-016
     22.2000     0.12413E-016
     22.2500     0.95579E-017
     22.3000     0.83766E-017
     22.3500     0.77024E-017
     22.4000     0.71719E-017
     22.4500     0.67610E-017
     22.5000     0.64366E-017
     22.5500     0.60486E-017
     22.6000     0.54107E-017
     22.6500     0.44356E-017
     22.7000     0.32124E-017
     22.7500     0.19830E-017
     22.8000     0.10436E-017
     22.8500     0.62760E-018
     22.9000     0.82212E-018
     22.9500     0.15461E-017
     23.0000     0.25867E-017
     23.0500     0.36718E-017
     23.1000     0.45497E-017
     23.1500     0.50505E-017
     23.2000     0.51152E-017
     23.2500     0.47896E-017
     23.3000     0.41939E-017
     23.3500     0.34785E-017
     23.4000     0.27834E-017
     23.4500     0.22089E-017
     23.5000     0.18033E-017
     23.5500     0.15659E-017
     23.6000     0.14609E-017
     23.6500     0.14356E-017
     23.7000     0.14368E-017
     23.7500     0.14230E-017
     23.8000     0.13701E-017
     23.8500     0.12710E-017
     23.9000     0.11324E-017
     23.9500     0.96857E-018
     24.0000     0.79663E-018
     24.0500     0.63191E-018
     24.1000     0.48555E-018
     24.1500     0.36376E-018
     24.2000     0.26815E-018
     24.2500     0.19689E-018
     24.3000     0.14611E-018
     24.3500     0.11107E-018
     24.4000     0.87265E-019
     24.4500     0.70844E-019
     24.5000     0.58926E-019
     24.5500     0.49629E-019
     24.6000     0.41758E-019
     24.6500     0.34797E-019
     24.7000     0.28535E-019
     24.7500     0.22890E-019
     24.8000     0.17997E-019
     24.8500     0.13816E-019
     24.9000     0.10337E-019
     24.9500     0.76203E-020
     25.0000     0.54539E-020
     25.0500     0.38169E-020
     25.1000     0.26772E-020
     25.1500     0.17722E-020
     25.2000     0.11759E-020
     25.2500     0.81334E-021
     25.3000     0.46508E-021
     25.3500     0.31581E-021
     25.4000     0.23402E-021
     25.4500     0.78455E-022
     25.5000     0.96123E-022
     25.5500     0.85709E-022
     25.6000     0.00000E+000


==> DBEC-GP-OMP/output/real1dX-th/real1dX-th-dyna.txt <==
      0.0250      1.9582
      0.0500      1.9582
      0.0750      1.9582
      0.1000      1.9582
      0.1250      1.9582
      0.1500      1.9582
      0.1750      1.9582
      0.2000      1.9582
      0.2250      1.9582
      0.2500      1.9582
      0.2750      1.9582
      0.3000      1.9582
      0.3250      1.9582
      0.3500      1.9582
      0.3750      1.9582
      0.4000      1.9582
      0.4250      1.9582
      0.4500      1.9582
      0.4750      1.9582
      0.5000      1.9582
      0.5250      1.9582
      0.5500      1.9582
      0.5750      1.9582
      0.6000      1.9582
      0.6250      1.9582
      0.6500      1.9582
      0.6750      1.9582
      0.7000      1.9582
      0.7250      1.9582
      0.7500      1.9582
      0.7750      1.9582
      0.8000      1.9582
      0.8250      1.9582
      0.8500      1.9582
      0.8750      1.9582
      0.9000      1.9582
      0.9250      1.9582
      0.9500      1.9582
      0.9750      1.9581
      1.0000      1.9581
      1.0250      1.9582
      1.0500      1.9584
      1.0750      1.9587
      1.1000      1.9591
      1.1250      1.9596
      1.1500      1.9603
      1.1750      1.9611
      1.2000      1.9619
      1.2250      1.9629
      1.2500      1.9640
      1.2750      1.9652
      1.3000      1.9666
      1.3250      1.9680
      1.3500      1.9695
      1.3750      1.9711
      1.4000      1.9728
      1.4250      1.9746
      1.4500      1.9765
      1.4750      1.9785
      1.5000      1.9805
      1.5250      1.9827
      1.5500      1.9849
      1.5750      1.9872
      1.6000      1.9895
      1.6250      1.9919
      1.6500      1.9944
      1.6750      1.9969
      1.7000      1.9994
      1.7250      2.0020
      1.7500      2.0047
      1.7750      2.0073
      1.8000      2.0100
      1.8250      2.0127
      1.8500      2.0155
      1.8750      2.0182
      1.9000      2.0210
      1.9250      2.0237
      1.9500      2.0265
      1.9750      2.0292
      2.0000      2.0320
      2.0250      2.0347
      2.0500      2.0374
      2.0750      2.0400
      2.1000      2.0427
      2.1250      2.0453
      2.1500      2.0478
      2.1750      2.0503
      2.2000      2.0528
      2.2250      2.0552
      2.2500      2.0576
      2.2750      2.0599
      2.3000      2.0621
      2.3250      2.0642
      2.3500      2.0663
      2.3750      2.0683
      2.4000      2.0702
      2.4250      2.0721
      2.4500      2.0738
      2.4750      2.0754
      2.5000      2.0770
      2.5250      2.0785
      2.5500      2.0798
      2.5750      2.0811
      2.6000      2.0823
      2.6250      2.0833
      2.6500      2.0843
      2.6750      2.0851
      2.7000      2.0858
      2.7250      2.0864
      2.7500      2.0869
      2.7750      2.0873
      2.8000      2.0876
      2.8250      2.0878
      2.8500      2.0878
      2.8750      2.0878
      2.9000      2.0876
      2.9250      2.0873
      2.9500      2.0869
      2.9750      2.0863
      3.0000      2.0857
      3.0250      2.0850
      3.0500      2.0841
      3.0750      2.0831
      3.1000      2.0821
      3.1250      2.0809
      3.1500      2.0796
      3.1750      2.0782
      3.2000      2.0767
      3.2250      2.0752
      3.2500      2.0735
      3.2750      2.0717
      3.3000      2.0699
      3.3250      2.0680
      3.3500      2.0659
      3.3750      2.0639
      3.4000      2.0617
      3.4250      2.0595
      3.4500      2.0572
      3.4750      2.0548
      3.5000      2.0524
      3.5250      2.0499
      3.5500      2.0474
      3.5750      2.0448
      3.6000      2.0422
      3.6250      2.0396
      3.6500      2.0369
      3.6750      2.0342
      3.7000      2.0315
      3.7250      2.0288
      3.7500      2.0260
      3.7750      2.0233
      3.8000      2.0205
      3.8250      2.0177
      3.8500      2.0150
      3.8750      2.0123
      3.9000      2.0096
      3.9250      2.0069
      3.9500      2.0042
      3.9750      2.0016
      4.0000      1.9990
      4.0250      1.9964
      4.0500      1.9939
      4.0750      1.9915
      4.1000      1.9891
      4.1250      1.9868
      4.1500      1.9845
      4.1750      1.9823
      4.2000      1.9802
      4.2250      1.9781
      4.2500      1.9762
      4.2750      1.9743
      4.3000      1.9725
      4.3250      1.9708
      4.3500      1.9692
      4.3750      1.9677
      4.4000      1.9663
      4.4250      1.9650
      4.4500      1.9638
      4.4750      1.9627
      4.5000      1.9617
      4.5250      1.9609
      4.5500      1.9601
      4.5750      1.9595
      4.6000      1.9590
      4.6250      1.9586
      4.6500      1.9583
      4.6750      1.9582
      4.7000      1.9581
      4.7250      1.9582
      4.7500      1.9584
      4.7750      1.9587
      4.8000      1.9592
      4.8250      1.9597
      4.8500      1.9604
      4.8750      1.9612
      4.9000      1.9621
      4.9250      1.9631
      4.9500      1.9642
      4.9750      1.9654
      5.0000      1.9668
      5.0250      1.9682
      5.0500      1.9698
      5.0750      1.9714
      5.1000      1.9731
      5.1250      1.9749
      5.1500      1.9769
      5.1750      1.9788
      5.2000      1.9809
      5.2250      1.9831
      5.2500      1.9853
      5.2750      1.9876
      5.3000      1.9899
      5.3250      1.9923
      5.3500      1.9948
      5.3750      1.9973
      5.4000      1.9999
      5.4250      2.0025
      5.4500      2.0051
      5.4750      2.0078
      5.5000      2.0105
      5.5250      2.0132
      5.5500      2.0160
      5.5750      2.0187
      5.6000      2.0215
      5.6250      2.0242
      5.6500      2.0270
      5.6750      2.0297
      5.7000      2.0324
      5.7250      2.0351
      5.7500      2.0378
      5.7750      2.0405
      5.8000      2.0431
      5.8250      2.0457
      5.8500      2.0483
      5.8750      2.0508
      5.9000      2.0532
      5.9250      2.0556
      5.9500      2.0579
      5.9750      2.0602
      6.0000      2.0624
      6.0250      2.0646
      6.0500      2.0666
      6.0750      2.0686
      6.1000      2.0705
      6.1250      2.0723
      6.1500      2.0740
      6.1750      2.0757
      6.2000      2.0772
      6.2250      2.0787
      6.2500      2.0800
      6.2750      2.0813
      6.3000      2.0824
      6.3250      2.0834
      6.3500      2.0844
      6.3750      2.0852
      6.4000      2.0859
      6.4250      2.0865
      6.4500      2.0870
      6.4750      2.0874
      6.5000      2.0876
      6.5250      2.0878
      6.5500      2.0878
      6.5750      2.0877
      6.6000      2.0875
      6.6250      2.0872
      6.6500      2.0868
      6.6750      2.0862
      6.7000      2.0856
      6.7250      2.0848
      6.7500      2.0839
      6.7750      2.0830
      6.8000      2.0819
      6.8250      2.0807
      6.8500      2.0794
      6.8750      2.0780
      6.9000      2.0765
      6.9250      2.0749
      6.9500      2.0732
      6.9750      2.0714
      7.0000      2.0696
      7.0250      2.0676
      7.0500      2.0656
      7.0750      2.0635
      7.1000      2.0613
      7.1250      2.0591
      7.1500      2.0568
      7.1750      2.0544
      7.2000      2.0520
      7.2250      2.0495
      7.2500      2.0470
      7.2750      2.0444
      7.3000      2.0418
      7.3250      2.0392
      7.3500      2.0365
      7.3750      2.0338
      7.4000      2.0310
      7.4250      2.0283
      7.4500      2.0256
      7.4750      2.0228
      7.5000      2.0200
      7.5250      2.0173
      7.5500      2.0145
      7.5750      2.0118
      7.6000      2.0091
      7.6250      2.0064
      7.6500      2.0038
      7.6750      2.0011
      7.7000      1.9986
      7.7250      1.9960
      7.7500      1.9935
      7.7750      1.9911
      7.8000      1.9887
      7.8250      1.9864
      7.8500      1.9841
      7.8750      1.9819
      7.9000      1.9798
      7.9250      1.9778
      7.9500      1.9759
      7.9750      1.9740
      8.0000      1.9722
      8.0250      1.9705
      8.0500      1.9689
      8.0750      1.9675
      8.1000      1.9661
      8.1250      1.9648
      8.1500      1.9636
      8.1750      1.9626
      8.2000      1.9616
      8.2250      1.9608
      8.2500      1.9600
      8.2750      1.9594
      8.3000      1.9589
      8.3250      1.9585
      8.3500      1.9583
      8.3750      1.9581
      8.4000      1.9581
      8.4250      1.9582
      8.4500      1.9584
      8.4750      1.9588
      8.5000      1.9592
      8.5250      1.9598
      8.5500      1.9605
      8.5750      1.9613
      8.6000      1.9622
      8.6250      1.9633
      8.6500      1.9644
      8.6750      1.9656
      8.7000      1.9670
      8.7250      1.9685
      8.7500      1.9700
      8.7750      1.9717
      8.8000      1.9734
      8.8250      1.9752
      8.8500      1.9772
      8.8750      1.9792
      8.9000      1.9812
      8.9250      1.9834
      8.9500      1.9856
      8.9750      1.9879
      9.0000      1.9903
      9.0250      1.9927
      9.0500      1.9952
      9.0750      1.9977
      9.1000      2.0003
      9.1250      2.0029
      9.1500      2.0056
      9.1750      2.0082
      9.2000      2.0109
      9.2250      2.0137
      9.2500      2.0164
      9.2750      2.0191
      9.3000      2.0219
      9.3250      2.0247
      9.3500      2.0274
      9.3750      2.0301
      9.4000      2.0329
      9.4250      2.0356
      9.4500      2.0383
      9.4750      2.0409
      9.5000      2.0436
      9.5250      2.0461
      9.5500      2.0487
      9.5750      2.0512
      9.6000      2.0536
      9.6250      2.0560
      9.6500      2.0583
      9.6750      2.0606
      9.7000      2.0628
      9.7250      2.0649
      9.7500      2.0670
      9.7750      2.0690
      9.8000      2.0708
      9.8250      2.0726
      9.8500      2.0744
      9.8750      2.0760
      9.9000      2.0775
      9.9250      2.0789
      9.9500      2.0803
      9.9750      2.0815
     10.0000      2.0826
     10.0250      2.0836
     10.0500      2.0845
     10.0750      2.0854
     10.1000      2.0860
     10.1250      2.0866
     10.1500      2.0871
     10.1750      2.0874
     10.2000      2.0877
     10.2250      2.0878
     10.2500      2.0878
     10.2750      2.0877
     10.3000      2.0875
     10.3250      2.0871
     10.3500      2.0867
     10.3750      2.0861
     10.4000      2.0855
     10.4250      2.0847
     10.4500      2.0838
     10.4750      2.0828
     10.5000      2.0817
     10.5250      2.0804
     10.5500      2.0791
     10.5750      2.0777
     10.6000      2.0762
     10.6250      2.0746
     10.6500      2.0729
     10.6750      2.0711
     10.7000      2.0692
     10.7250      2.0673
     10.7500      2.0652
     10.7750      2.0631
     10.8000      2.0609
     10.8250      2.0587
     10.8500      2.0564
     10.8750      2.0540
     10.9000      2.0516
     10.9250      2.0491
     10.9500      2.0465
     10.9750      2.0440
     11.0000      2.0413


==> DBEC-GP-OMP/output/real1dX-th/real1dX-th-out.txt <==
 Real time propagation 1dX,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =      1000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =    66.4984, Strength of DDI GD_3D =    21.06654
  Nonlinearity G_1D =    42.3342, Strength of DDI GD_1D =    13.41138
  Parameter of trap: GAMMA =   1.00
  Radial Gaussian Width =   0.50

 # Space Stp:  N =     1024
  Space Step: DX =   0.050000
 # Time Stp : NSTP =         0, NPAS =      2000, NRUN =     20000
   Time Step:   DT =   0.000250

 * Change for dynamics: GPAR =       1.100 , GDPAR =       1.100 *

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <x>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      9.9022      5.9340     1.9582     0.1712
After NPAS iter.:  1.0000      9.9023      5.9340     1.9581     0.1712
After NRUN iter.:  1.0000     10.5213      6.3252     2.0413     0.1641
                   -----------------------------------------------------

 Clock Time:       3 seconds
   CPU Time:       3 seconds


==> DBEC-GP-OMP/output/real1dZ-th/real1dZ-th-den.txt <==
    -25.6000     0.00000E+000
    -25.5500     0.75545E-016
    -25.5000     0.20388E-016
    -25.4500     0.55076E-016
    -25.4000     0.40659E-016
    -25.3500     0.27788E-016
    -25.3000     0.28841E-016
    -25.2500     0.40072E-017
    -25.2000     0.98698E-017
    -25.1500     0.12213E-016
    -25.1000     0.20552E-016
    -25.0500     0.15856E-016
    -25.0000     0.37886E-016
    -24.9500     0.60332E-018
    -24.9000     0.20493E-016
    -24.8500     0.14739E-016
    -24.8000     0.15778E-016
    -24.7500     0.28466E-016
    -24.7000     0.32183E-016
    -24.6500     0.20721E-016
    -24.6000     0.29522E-016
    -24.5500     0.44549E-016
    -24.5000     0.21534E-016
    -24.4500     0.73853E-016
    -24.4000     0.15812E-016
    -24.3500     0.52559E-016
    -24.3000     0.13752E-016
    -24.2500     0.17830E-016
    -24.2000     0.12012E-016
    -24.1500     0.16024E-017
    -24.1000     0.10538E-016
    -24.0500     0.78308E-017
    -24.0000     0.28106E-016
    -23.9500     0.30180E-016
    -23.9000     0.30463E-016
    -23.8500     0.24550E-016
    -23.8000     0.47981E-017
    -23.7500     0.43153E-017
    -23.7000     0.61517E-017
    -23.6500     0.13805E-016
    -23.6000     0.21586E-016
    -23.5500     0.22465E-016
    -23.5000     0.14278E-016
    -23.4500     0.15508E-016
    -23.4000     0.13905E-016
    -23.3500     0.13237E-016
    -23.3000     0.13365E-016
    -23.2500     0.34944E-017
    -23.2000     0.50958E-017
    -23.1500     0.15381E-017
    -23.1000     0.13362E-016
    -23.0500     0.42906E-017
    -23.0000     0.74141E-017
    -22.9500     0.17960E-018
    -22.9000     0.94809E-019
    -22.8500     0.51194E-017
    -22.8000     0.61281E-017
    -22.7500     0.12427E-016
    -22.7000     0.27525E-016
    -22.6500     0.31723E-016
    -22.6000     0.29780E-016
    -22.5500     0.12707E-016
    -22.5000     0.56615E-017
    -22.4500     0.17593E-016
    -22.4000     0.34230E-016
    -22.3500     0.34334E-016
    -22.3000     0.17973E-016
    -22.2500     0.23837E-017
    -22.2000     0.31252E-017
    -22.1500     0.11792E-016
    -22.1000     0.12142E-016
    -22.0500     0.54099E-017
    -22.0000     0.54858E-018
    -21.9500     0.12121E-017
    -21.9000     0.17026E-017
    -21.8500     0.70437E-018
    -21.8000     0.48802E-017
    -21.7500     0.15400E-016
    -21.7000     0.21780E-016
    -21.6500     0.16672E-016
    -21.6000     0.61775E-017
    -21.5500     0.49824E-017
    -21.5000     0.14172E-016
    -21.4500     0.21364E-016
    -21.4000     0.19161E-016
    -21.3500     0.11512E-016
    -21.3000     0.74565E-017
    -21.2500     0.59506E-017
    -21.2000     0.34003E-017
    -21.1500     0.16669E-017
    -21.1000     0.24379E-017
    -21.0500     0.26757E-017
    -21.0000     0.21553E-017
    -20.9500     0.70750E-017
    -20.9000     0.17825E-016
    -20.8500     0.22934E-016
    -20.8000     0.14733E-016
    -20.7500     0.29652E-017
    -20.7000     0.51160E-018
    -20.6500     0.67896E-017
    -20.6000     0.12239E-016
    -20.5500     0.11150E-016
    -20.5000     0.47990E-017
    -20.4500     0.14210E-018
    -20.4000     0.45231E-017
    -20.3500     0.14014E-016
    -20.3000     0.14793E-016
    -20.2500     0.56200E-017
    -20.2000     0.36182E-017
    -20.1500     0.15162E-016
    -20.1000     0.22769E-016
    -20.0500     0.15718E-016
    -20.0000     0.83526E-017
    -19.9500     0.12209E-016
    -19.9000     0.17593E-016
    -19.8500     0.16453E-016
    -19.8000     0.15302E-016
    -19.7500     0.15750E-016
    -19.7000     0.10185E-016
    -19.6500     0.16340E-017
    -19.6000     0.15812E-017
    -19.5500     0.80078E-017
    -19.5000     0.90043E-017
    -19.4500     0.43625E-017
    -19.4000     0.33339E-017
    -19.3500     0.65175E-017
    -19.3000     0.70362E-017
    -19.2500     0.41332E-017
    -19.2000     0.19356E-017
    -19.1500     0.10278E-017
    -19.1000     0.18150E-017
    -19.0500     0.67305E-017
    -19.0000     0.11535E-016
    -18.9500     0.91051E-017
    -18.9000     0.44198E-017
    -18.8500     0.59398E-017
    -18.8000     0.81510E-017
    -18.7500     0.44532E-017
    -18.7000     0.11024E-017
    -18.6500     0.20351E-017
    -18.6000     0.33646E-017
    -18.5500     0.50329E-017
    -18.5000     0.56130E-017
    -18.4500     0.16876E-017
    -18.4000     0.17287E-017
    -18.3500     0.10991E-016
    -18.3000     0.14789E-016
    -18.2500     0.71721E-017
    -18.2000     0.37423E-017
    -18.1500     0.86203E-017
    -18.1000     0.10170E-016
    -18.0500     0.80708E-017
    -18.0000     0.85414E-017
    -17.9500     0.79378E-017
    -17.9000     0.34719E-017
    -17.8500     0.11287E-017
    -17.8000     0.32384E-017
    -17.7500     0.49421E-017
    -17.7000     0.47297E-017
    -17.6500     0.60232E-017
    -17.6000     0.12918E-016
    -17.5500     0.25979E-016
    -17.5000     0.31891E-016
    -17.4500     0.19049E-016
    -17.4000     0.75836E-017
    -17.3500     0.15054E-016
    -17.3000     0.19587E-016
    -17.2500     0.11038E-016
    -17.2000     0.79914E-017
    -17.1500     0.75111E-017
    -17.1000     0.25573E-017
    -17.0500     0.39562E-017
    -17.0000     0.50172E-017
    -16.9500     0.26030E-018
    -16.9000     0.39916E-017
    -16.8500     0.10059E-016
    -16.8000     0.59594E-017
    -16.7500     0.74405E-018
    -16.7000     0.76515E-018
    -16.6500     0.62684E-017
    -16.6000     0.11065E-016
    -16.5500     0.40740E-017
    -16.5000     0.22660E-017
    -16.4500     0.22032E-016
    -16.4000     0.32096E-016
    -16.3500     0.12538E-016
    -16.3000     0.14462E-017
    -16.2500     0.18165E-016
    -16.2000     0.23809E-016
    -16.1500     0.12562E-016
    -16.1000     0.19137E-016
    -16.0500     0.24887E-016
    -16.0000     0.11247E-016
    -15.9500     0.46621E-017
    -15.9000     0.18859E-017
    -15.8500     0.12583E-016
    -15.8000     0.39827E-016
    -15.7500     0.27118E-016
    -15.7000     0.19721E-016
    -15.6500     0.66497E-016
    -15.6000     0.55768E-016
    -15.5500     0.30918E-017
    -15.5000     0.25543E-016
    -15.4500     0.51003E-016
    -15.4000     0.26794E-016
    -15.3500     0.14131E-016
    -15.3000     0.74207E-017
    -15.2500     0.30493E-017
    -15.2000     0.13840E-016
    -15.1500     0.13595E-016
    -15.1000     0.53246E-017
    -15.0500     0.24826E-017
    -15.0000     0.66790E-017
    -14.9500     0.18461E-016
    -14.9000     0.19449E-016
    -14.8500     0.97524E-017
    -14.8000     0.21631E-017
    -14.7500     0.25855E-017
    -14.7000     0.30319E-016
    -14.6500     0.64345E-016
    -14.6000     0.50072E-016
    -14.5500     0.95421E-017
    -14.5000     0.63717E-017
    -14.4500     0.14778E-016
    -14.4000     0.78934E-017
    -14.3500     0.28189E-016
    -14.3000     0.28827E-016
    -14.2500     0.42736E-017
    -14.2000     0.29405E-016
    -14.1500     0.37204E-016
    -14.1000     0.45029E-016
    -14.0500     0.64236E-016
    -14.0000     0.21014E-016
    -13.9500     0.58906E-016
    -13.9000     0.11713E-015
    -13.8500     0.65601E-016
    -13.8000     0.67518E-016
    -13.7500     0.14051E-015
    -13.7000     0.22061E-015
    -13.6500     0.22896E-015
    -13.6000     0.15351E-015
    -13.5500     0.14975E-015
    -13.5000     0.28471E-015
    -13.4500     0.48047E-015
    -13.4000     0.55624E-015
    -13.3500     0.53114E-015
    -13.3000     0.49655E-015
    -13.2500     0.48619E-015
    -13.2000     0.68487E-015
    -13.1500     0.10268E-014
    -13.1000     0.11695E-014
    -13.0500     0.12426E-014
    -13.0000     0.14272E-014
    -12.9500     0.18235E-014
    -12.9000     0.29626E-014
    -12.8500     0.35891E-014
    -12.8000     0.31540E-014
    -12.7500     0.38911E-014
    -12.7000     0.65347E-014
    -12.6500     0.97518E-014
    -12.6000     0.11274E-013
    -12.5500     0.15129E-013
    -12.5000     0.22190E-013
    -12.4500     0.28575E-013
    -12.4000     0.37141E-013
    -12.3500     0.47284E-013
    -12.3000     0.65129E-013
    -12.2500     0.85857E-013
    -12.2000     0.11566E-012
    -12.1500     0.16050E-012
    -12.1000     0.22084E-012
    -12.0500     0.30911E-012
    -12.0000     0.42322E-012
    -11.9500     0.61042E-012
    -11.9000     0.87791E-012
    -11.8500     0.12899E-011
    -11.8000     0.19092E-011
    -11.7500     0.28524E-011
    -11.7000     0.42873E-011
    -11.6500     0.64839E-011
    -11.6000     0.99187E-011
    -11.5500     0.15089E-010
    -11.5000     0.23004E-010
    -11.4500     0.35004E-010
    -11.4000     0.53276E-010
    -11.3500     0.80816E-010
    -11.3000     0.12236E-009
    -11.2500     0.18440E-009
    -11.2000     0.27678E-009
    -11.1500     0.41421E-009
    -11.1000     0.61707E-009
    -11.0500     0.91576E-009
    -11.0000     0.13531E-008
    -10.9500     0.19917E-008
    -10.9000     0.29188E-008
    -10.8500     0.42592E-008
    -10.8000     0.61897E-008
    -10.7500     0.89571E-008
    -10.7000     0.12910E-007
    -10.6500     0.18531E-007
    -10.6000     0.26492E-007
    -10.5500     0.37720E-007
    -10.5000     0.53485E-007
    -10.4500     0.75534E-007
    -10.4000     0.10624E-006
    -10.3500     0.14883E-006
    -10.3000     0.20764E-006
    -10.2500     0.28852E-006
    -10.2000     0.39927E-006
    -10.1500     0.55026E-006
    -10.1000     0.75526E-006
    -10.0500     0.10323E-005
    -10.0000     0.14052E-005
     -9.9500     0.19048E-005
     -9.9000     0.25712E-005
     -9.8500     0.34558E-005
     -9.8000     0.46251E-005
     -9.7500     0.61632E-005
     -9.7000     0.81770E-005
     -9.6500     0.10801E-004
     -9.6000     0.14204E-004
     -9.5500     0.18595E-004
     -9.5000     0.24233E-004
     -9.4500     0.31434E-004
     -9.4000     0.40587E-004
     -9.3500     0.52157E-004
     -9.3000     0.66706E-004
     -9.2500     0.84902E-004
     -9.2000     0.10753E-003
     -9.1500     0.13552E-003
     -9.1000     0.16993E-003
     -9.0500     0.21199E-003
     -9.0000     0.26310E-003
     -8.9500     0.32484E-003
     -8.9000     0.39893E-003
     -8.8500     0.48730E-003
     -8.8000     0.59203E-003
     -8.7500     0.71533E-003
     -8.7000     0.85955E-003
     -8.6500     0.10271E-002
     -8.6000     0.12205E-002
     -8.5500     0.14421E-002
     -8.5000     0.16943E-002
     -8.4500     0.19794E-002
     -8.4000     0.22995E-002
     -8.3500     0.26563E-002
     -8.3000     0.30514E-002
     -8.2500     0.34858E-002
     -8.2000     0.39603E-002
     -8.1500     0.44753E-002
     -8.1000     0.50304E-002
     -8.0500     0.56251E-002
     -8.0000     0.62582E-002
     -7.9500     0.69285E-002
     -7.9000     0.76339E-002
     -7.8500     0.83724E-002
     -7.8000     0.91415E-002
     -7.7500     0.99386E-002
     -7.7000     0.10761E-001
     -7.6500     0.11606E-001
     -7.6000     0.12471E-001
     -7.5500     0.13353E-001
     -7.5000     0.14250E-001
     -7.4500     0.15158E-001
     -7.4000     0.16076E-001
     -7.3500     0.17002E-001
     -7.3000     0.17933E-001
     -7.2500     0.18868E-001
     -7.2000     0.19806E-001
     -7.1500     0.20744E-001
     -7.1000     0.21683E-001
     -7.0500     0.22620E-001
     -7.0000     0.23555E-001
     -6.9500     0.24487E-001
     -6.9000     0.25416E-001
     -6.8500     0.26341E-001
     -6.8000     0.27262E-001
     -6.7500     0.28178E-001
     -6.7000     0.29089E-001
     -6.6500     0.29995E-001
     -6.6000     0.30895E-001
     -6.5500     0.31790E-001
     -6.5000     0.32680E-001
     -6.4500     0.33564E-001
     -6.4000     0.34442E-001
     -6.3500     0.35315E-001
     -6.3000     0.36182E-001
     -6.2500     0.37042E-001
     -6.2000     0.37897E-001
     -6.1500     0.38746E-001
     -6.1000     0.39589E-001
     -6.0500     0.40427E-001
     -6.0000     0.41258E-001
     -5.9500     0.42083E-001
     -5.9000     0.42902E-001
     -5.8500     0.43715E-001
     -5.8000     0.44522E-001
     -5.7500     0.45323E-001
     -5.7000     0.46117E-001
     -5.6500     0.46906E-001
     -5.6000     0.47688E-001
     -5.5500     0.48464E-001
     -5.5000     0.49234E-001
     -5.4500     0.49998E-001
     -5.4000     0.50755E-001
     -5.3500     0.51506E-001
     -5.3000     0.52251E-001
     -5.2500     0.52989E-001
     -5.2000     0.53721E-001
     -5.1500     0.54447E-001
     -5.1000     0.55166E-001
     -5.0500     0.55878E-001
     -5.0000     0.56585E-001
     -4.9500     0.57284E-001
     -4.9000     0.57977E-001
     -4.8500     0.58664E-001
     -4.8000     0.59344E-001
     -4.7500     0.60017E-001
     -4.7000     0.60684E-001
     -4.6500     0.61345E-001
     -4.6000     0.61998E-001
     -4.5500     0.62645E-001
     -4.5000     0.63285E-001
     -4.4500     0.63919E-001
     -4.4000     0.64546E-001
     -4.3500     0.65166E-001
     -4.3000     0.65779E-001
     -4.2500     0.66386E-001
     -4.2000     0.66985E-001
     -4.1500     0.67578E-001
     -4.1000     0.68165E-001
     -4.0500     0.68744E-001
     -4.0000     0.69316E-001
     -3.9500     0.69882E-001
     -3.9000     0.70441E-001
     -3.8500     0.70993E-001
     -3.8000     0.71538E-001
     -3.7500     0.72076E-001
     -3.7000     0.72607E-001
     -3.6500     0.73132E-001
     -3.6000     0.73649E-001
     -3.5500     0.74159E-001
     -3.5000     0.74663E-001
     -3.4500     0.75159E-001
     -3.4000     0.75649E-001
     -3.3500     0.76131E-001
     -3.3000     0.76607E-001
     -3.2500     0.77076E-001
     -3.2000     0.77537E-001
     -3.1500     0.77992E-001
     -3.1000     0.78439E-001
     -3.0500     0.78880E-001
     -3.0000     0.79313E-001
     -2.9500     0.79740E-001
     -2.9000     0.80159E-001
     -2.8500     0.80571E-001
     -2.8000     0.80976E-001
     -2.7500     0.81375E-001
     -2.7000     0.81766E-001
     -2.6500     0.82150E-001
     -2.6000     0.82527E-001
     -2.5500     0.82896E-001
     -2.5000     0.83259E-001
     -2.4500     0.83615E-001
     -2.4000     0.83963E-001
     -2.3500     0.84305E-001
     -2.3000     0.84639E-001
     -2.2500     0.84966E-001
     -2.2000     0.85286E-001
     -2.1500     0.85599E-001
     -2.1000     0.85905E-001
     -2.0500     0.86203E-001
     -2.0000     0.86495E-001
     -1.9500     0.86779E-001
     -1.9000     0.87056E-001
     -1.8500     0.87326E-001
     -1.8000     0.87589E-001
     -1.7500     0.87845E-001
     -1.7000     0.88093E-001
     -1.6500     0.88335E-001
     -1.6000     0.88569E-001
     -1.5500     0.88796E-001
     -1.5000     0.89016E-001
     -1.4500     0.89228E-001
     -1.4000     0.89434E-001
     -1.3500     0.89632E-001
     -1.3000     0.89823E-001
     -1.2500     0.90007E-001
     -1.2000     0.90184E-001
     -1.1500     0.90353E-001
     -1.1000     0.90515E-001
     -1.0500     0.90671E-001
     -1.0000     0.90818E-001
     -0.9500     0.90959E-001
     -0.9000     0.91093E-001
     -0.8500     0.91219E-001
     -0.8000     0.91338E-001
     -0.7500     0.91450E-001
     -0.7000     0.91554E-001
     -0.6500     0.91652E-001
     -0.6000     0.91742E-001
     -0.5500     0.91825E-001
     -0.5000     0.91901E-001
     -0.4500     0.91969E-001
     -0.4000     0.92031E-001
     -0.3500     0.92085E-001
     -0.3000     0.92132E-001
     -0.2500     0.92172E-001
     -0.2000     0.92204E-001
     -0.1500     0.92229E-001
     -0.1000     0.92247E-001
     -0.0500     0.92258E-001
      0.0000     0.92262E-001
      0.0500     0.92258E-001
      0.1000     0.92247E-001
      0.1500     0.92229E-001
      0.2000     0.92204E-001
      0.2500     0.92172E-001
      0.3000     0.92132E-001
      0.3500     0.92085E-001
      0.4000     0.92031E-001
      0.4500     0.91969E-001
      0.5000     0.91901E-001
      0.5500     0.91825E-001
      0.6000     0.91742E-001
      0.6500     0.91652E-001
      0.7000     0.91554E-001
      0.7500     0.91450E-001
      0.8000     0.91338E-001
      0.8500     0.91219E-001
      0.9000     0.91093E-001
      0.9500     0.90959E-001
      1.0000     0.90818E-001
      1.0500     0.90671E-001
      1.1000     0.90515E-001
      1.1500     0.90353E-001
      1.2000     0.90184E-001
      1.2500     0.90007E-001
      1.3000     0.89823E-001
      1.3500     0.89632E-001
      1.4000     0.89434E-001
      1.4500     0.89228E-001
      1.5000     0.89016E-001
      1.5500     0.88796E-001
      1.6000     0.88569E-001
      1.6500     0.88335E-001
      1.7000     0.88093E-001
      1.7500     0.87845E-001
      1.8000     0.87589E-001
      1.8500     0.87326E-001
      1.9000     0.87056E-001
      1.9500     0.86779E-001
      2.0000     0.86495E-001
      2.0500     0.86203E-001
      2.1000     0.85905E-001
      2.1500     0.85599E-001
      2.2000     0.85286E-001
      2.2500     0.84966E-001
      2.3000     0.84639E-001
      2.3500     0.84305E-001
      2.4000     0.83963E-001
      2.4500     0.83615E-001
      2.5000     0.83259E-001
      2.5500     0.82896E-001
      2.6000     0.82527E-001
      2.6500     0.82150E-001
      2.7000     0.81766E-001
      2.7500     0.81375E-001
      2.8000     0.80976E-001
      2.8500     0.80571E-001
      2.9000     0.80159E-001
      2.9500     0.79740E-001
      3.0000     0.79313E-001
      3.0500     0.78880E-001
      3.1000     0.78439E-001
      3.1500     0.77992E-001
      3.2000     0.77537E-001
      3.2500     0.77076E-001
      3.3000     0.76607E-001
      3.3500     0.76131E-001
      3.4000     0.75649E-001
      3.4500     0.75159E-001
      3.5000     0.74663E-001
      3.5500     0.74159E-001
      3.6000     0.73649E-001
      3.6500     0.73132E-001
      3.7000     0.72607E-001
      3.7500     0.72076E-001
      3.8000     0.71538E-001
      3.8500     0.70993E-001
      3.9000     0.70441E-001
      3.9500     0.69882E-001
      4.0000     0.69316E-001
      4.0500     0.68744E-001
      4.1000     0.68165E-001
      4.1500     0.67578E-001
      4.2000     0.66985E-001
      4.2500     0.66386E-001
      4.3000     0.65779E-001
      4.3500     0.65166E-001
      4.4000     0.64546E-001
      4.4500     0.63919E-001
      4.5000     0.63285E-001
      4.5500     0.62645E-001
      4.6000     0.61998E-001
      4.6500     0.61345E-001
      4.7000     0.60684E-001
      4.7500     0.60017E-001
      4.8000     0.59344E-001
      4.8500     0.58664E-001
      4.9000     0.57977E-001
      4.9500     0.57284E-001
      5.0000     0.56585E-001
      5.0500     0.55878E-001
      5.1000     0.55166E-001
      5.1500     0.54447E-001
      5.2000     0.53721E-001
      5.2500     0.52989E-001
      5.3000     0.52251E-001
      5.3500     0.51506E-001
      5.4000     0.50755E-001
      5.4500     0.49998E-001
      5.5000     0.49234E-001
      5.5500     0.48464E-001
      5.6000     0.47688E-001
      5.6500     0.46906E-001
      5.7000     0.46117E-001
      5.7500     0.45323E-001
      5.8000     0.44522E-001
      5.8500     0.43715E-001
      5.9000     0.42902E-001
      5.9500     0.42083E-001
      6.0000     0.41258E-001
      6.0500     0.40427E-001
      6.1000     0.39589E-001
      6.1500     0.38746E-001
      6.2000     0.37897E-001
      6.2500     0.37042E-001
      6.3000     0.36182E-001
      6.3500     0.35315E-001
      6.4000     0.34442E-001
      6.4500     0.33564E-001
      6.5000     0.32680E-001
      6.5500     0.31790E-001
      6.6000     0.30895E-001
      6.6500     0.29995E-001
      6.7000     0.29089E-001
      6.7500     0.28178E-001
      6.8000     0.27262E-001
      6.8500     0.26341E-001
      6.9000     0.25416E-001
      6.9500     0.24487E-001
      7.0000     0.23555E-001
      7.0500     0.22620E-001
      7.1000     0.21683E-001
      7.1500     0.20744E-001
      7.2000     0.19806E-001
      7.2500     0.18868E-001
      7.3000     0.17933E-001
      7.3500     0.17002E-001
      7.4000     0.16076E-001
      7.4500     0.15158E-001
      7.5000     0.14250E-001
      7.5500     0.13353E-001
      7.6000     0.12471E-001
      7.6500     0.11606E-001
      7.7000     0.10761E-001
      7.7500     0.99386E-002
      7.8000     0.91415E-002
      7.8500     0.83724E-002
      7.9000     0.76339E-002
      7.9500     0.69285E-002
      8.0000     0.62582E-002
      8.0500     0.56251E-002
      8.1000     0.50304E-002
      8.1500     0.44753E-002
      8.2000     0.39603E-002
      8.2500     0.34858E-002
      8.3000     0.30514E-002
      8.3500     0.26563E-002
      8.4000     0.22995E-002
      8.4500     0.19794E-002
      8.5000     0.16943E-002
      8.5500     0.14421E-002
      8.6000     0.12205E-002
      8.6500     0.10271E-002
      8.7000     0.85955E-003
      8.7500     0.71533E-003
      8.8000     0.59203E-003
      8.8500     0.48730E-003
      8.9000     0.39893E-003
      8.9500     0.32484E-003
      9.0000     0.26310E-003
      9.0500     0.21199E-003
      9.1000     0.16993E-003
      9.1500     0.13552E-003
      9.2000     0.10753E-003
      9.2500     0.84902E-004
      9.3000     0.66706E-004
      9.3500     0.52157E-004
      9.4000     0.40587E-004
      9.4500     0.31434E-004
      9.5000     0.24233E-004
      9.5500     0.18595E-004
      9.6000     0.14204E-004
      9.6500     0.10801E-004
      9.7000     0.81770E-005
      9.7500     0.61632E-005
      9.8000     0.46251E-005
      9.8500     0.34558E-005
      9.9000     0.25712E-005
      9.9500     0.19048E-005
     10.0000     0.14052E-005
     10.0500     0.10323E-005
     10.1000     0.75526E-006
     10.1500     0.55026E-006
     10.2000     0.39927E-006
     10.2500     0.28852E-006
     10.3000     0.20764E-006
     10.3500     0.14883E-006
     10.4000     0.10624E-006
     10.4500     0.75534E-007
     10.5000     0.53485E-007
     10.5500     0.37720E-007
     10.6000     0.26492E-007
     10.6500     0.18531E-007
     10.7000     0.12910E-007
     10.7500     0.89571E-008
     10.8000     0.61897E-008
     10.8500     0.42592E-008
     10.9000     0.29188E-008
     10.9500     0.19917E-008
     11.0000     0.13531E-008
     11.0500     0.91576E-009
     11.1000     0.61707E-009
     11.1500     0.41421E-009
     11.2000     0.27678E-009
     11.2500     0.18440E-009
     11.3000     0.12236E-009
     11.3500     0.80816E-010
     11.4000     0.53276E-010
     11.4500     0.35004E-010
     11.5000     0.23004E-010
     11.5500     0.15089E-010
     11.6000     0.99187E-011
     11.6500     0.64839E-011
     11.7000     0.42873E-011
     11.7500     0.28524E-011
     11.8000     0.19092E-011
     11.8500     0.12899E-011
     11.9000     0.87791E-012
     11.9500     0.61042E-012
     12.0000     0.42322E-012
     12.0500     0.30911E-012
     12.1000     0.22084E-012
     12.1500     0.16050E-012
     12.2000     0.11566E-012
     12.2500     0.85857E-013
     12.3000     0.65129E-013
     12.3500     0.47284E-013
     12.4000     0.37141E-013
     12.4500     0.28575E-013
     12.5000     0.22190E-013
     12.5500     0.15129E-013
     12.6000     0.11274E-013
     12.6500     0.97518E-014
     12.7000     0.65347E-014
     12.7500     0.38911E-014
     12.8000     0.31540E-014
     12.8500     0.35891E-014
     12.9000     0.29626E-014
     12.9500     0.18235E-014
     13.0000     0.14272E-014
     13.0500     0.12426E-014
     13.1000     0.11695E-014
     13.1500     0.10268E-014
     13.2000     0.68487E-015
     13.2500     0.48619E-015
     13.3000     0.49655E-015
     13.3500     0.53114E-015
     13.4000     0.55624E-015
     13.4500     0.48047E-015
     13.5000     0.28471E-015
     13.5500     0.14975E-015
     13.6000     0.15351E-015
     13.6500     0.22896E-015
     13.7000     0.22061E-015
     13.7500     0.14051E-015
     13.8000     0.67518E-016
     13.8500     0.65601E-016
     13.9000     0.11713E-015
     13.9500     0.58906E-016
     14.0000     0.21014E-016
     14.0500     0.64236E-016
     14.1000     0.45029E-016
     14.1500     0.37204E-016
     14.2000     0.29405E-016
     14.2500     0.42736E-017
     14.3000     0.28827E-016
     14.3500     0.28189E-016
     14.4000     0.78934E-017
     14.4500     0.14778E-016
     14.5000     0.63717E-017
     14.5500     0.95421E-017
     14.6000     0.50072E-016
     14.6500     0.64345E-016
     14.7000     0.30319E-016
     14.7500     0.25855E-017
     14.8000     0.21631E-017
     14.8500     0.97524E-017
     14.9000     0.19449E-016
     14.9500     0.18461E-016
     15.0000     0.66790E-017
     15.0500     0.24826E-017
     15.1000     0.53246E-017
     15.1500     0.13595E-016
     15.2000     0.13840E-016
     15.2500     0.30493E-017
     15.3000     0.74207E-017
     15.3500     0.14131E-016
     15.4000     0.26794E-016
     15.4500     0.51003E-016
     15.5000     0.25543E-016
     15.5500     0.30918E-017
     15.6000     0.55768E-016
     15.6500     0.66497E-016
     15.7000     0.19721E-016
     15.7500     0.27118E-016
     15.8000     0.39827E-016
     15.8500     0.12583E-016
     15.9000     0.18859E-017
     15.9500     0.46621E-017
     16.0000     0.11247E-016
     16.0500     0.24887E-016
     16.1000     0.19137E-016
     16.1500     0.12562E-016
     16.2000     0.23809E-016
     16.2500     0.18165E-016
     16.3000     0.14462E-017
     16.3500     0.12538E-016
     16.4000     0.32096E-016
     16.4500     0.22032E-016
     16.5000     0.22660E-017
     16.5500     0.40740E-017
     16.6000     0.11065E-016
     16.6500     0.62684E-017
     16.7000     0.76515E-018
     16.7500     0.74405E-018
     16.8000     0.59594E-017
     16.8500     0.10059E-016
     16.9000     0.39916E-017
     16.9500     0.26030E-018
     17.0000     0.50172E-017
     17.0500     0.39562E-017
     17.1000     0.25573E-017
     17.1500     0.75111E-017
     17.2000     0.79914E-017
     17.2500     0.11038E-016
     17.3000     0.19587E-016
     17.3500     0.15054E-016
     17.4000     0.75836E-017
     17.4500     0.19049E-016
     17.5000     0.31891E-016
     17.5500     0.25979E-016
     17.6000     0.12918E-016
     17.6500     0.60232E-017
     17.7000     0.47297E-017
     17.7500     0.49421E-017
     17.8000     0.32384E-017
     17.8500     0.11287E-017
     17.9000     0.34719E-017
     17.9500     0.79378E-017
     18.0000     0.85414E-017
     18.0500     0.80708E-017
     18.1000     0.10170E-016
     18.1500     0.86203E-017
     18.2000     0.37423E-017
     18.2500     0.71721E-017
     18.3000     0.14789E-016
     18.3500     0.10991E-016
     18.4000     0.17287E-017
     18.4500     0.16876E-017
     18.5000     0.56130E-017
     18.5500     0.50329E-017
     18.6000     0.33646E-017
     18.6500     0.20351E-017
     18.7000     0.11024E-017
     18.7500     0.44532E-017
     18.8000     0.81510E-017
     18.8500     0.59398E-017
     18.9000     0.44198E-017
     18.9500     0.91051E-017
     19.0000     0.11535E-016
     19.0500     0.67305E-017
     19.1000     0.18150E-017
     19.1500     0.10278E-017
     19.2000     0.19356E-017
     19.2500     0.41333E-017
     19.3000     0.70362E-017
     19.3500     0.65175E-017
     19.4000     0.33339E-017
     19.4500     0.43625E-017
     19.5000     0.90043E-017
     19.5500     0.80078E-017
     19.6000     0.15812E-017
     19.6500     0.16340E-017
     19.7000     0.10185E-016
     19.7500     0.15750E-016
     19.8000     0.15302E-016
     19.8500     0.16453E-016
     19.9000     0.17593E-016
     19.9500     0.12209E-016
     20.0000     0.83526E-017
     20.0500     0.15718E-016
     20.1000     0.22769E-016
     20.1500     0.15162E-016
     20.2000     0.36182E-017
     20.2500     0.56200E-017
     20.3000     0.14793E-016
     20.3500     0.14014E-016
     20.4000     0.45231E-017
     20.4500     0.14210E-018
     20.5000     0.47990E-017
     20.5500     0.11150E-016
     20.6000     0.12239E-016
     20.6500     0.67896E-017
     20.7000     0.51160E-018
     20.7500     0.29652E-017
     20.8000     0.14733E-016
     20.8500     0.22934E-016
     20.9000     0.17825E-016
     20.9500     0.70750E-017
     21.0000     0.21553E-017
     21.0500     0.26757E-017
     21.1000     0.24379E-017
     21.1500     0.16669E-017
     21.2000     0.34003E-017
     21.2500     0.59506E-017
     21.3000     0.74565E-017
     21.3500     0.11512E-016
     21.4000     0.19161E-016
     21.4500     0.21364E-016
     21.5000     0.14172E-016
     21.5500     0.49824E-017
     21.6000     0.61775E-017
     21.6500     0.16672E-016
     21.7000     0.21780E-016
     21.7500     0.15400E-016
     21.8000     0.48802E-017
     21.8500     0.70437E-018
     21.9000     0.17026E-017
     21.9500     0.12121E-017
     22.0000     0.54858E-018
     22.0500     0.54099E-017
     22.1000     0.12142E-016
     22.1500     0.11792E-016
     22.2000     0.31252E-017
     22.2500     0.23837E-017
     22.3000     0.17973E-016
     22.3500     0.34334E-016
     22.4000     0.34230E-016
     22.4500     0.17593E-016
     22.5000     0.56615E-017
     22.5500     0.12707E-016
     22.6000     0.29780E-016
     22.6500     0.31723E-016
     22.7000     0.27525E-016
     22.7500     0.12427E-016
     22.8000     0.61281E-017
     22.8500     0.51194E-017
     22.9000     0.94809E-019
     22.9500     0.17960E-018
     23.0000     0.74141E-017
     23.0500     0.42906E-017
     23.1000     0.13362E-016
     23.1500     0.15381E-017
     23.2000     0.50958E-017
     23.2500     0.34944E-017
     23.3000     0.13365E-016
     23.3500     0.13237E-016
     23.4000     0.13905E-016
     23.4500     0.15508E-016
     23.5000     0.14278E-016
     23.5500     0.22465E-016
     23.6000     0.21586E-016
     23.6500     0.13805E-016
     23.7000     0.61517E-017
     23.7500     0.43153E-017
     23.8000     0.47981E-017
     23.8500     0.24550E-016
     23.9000     0.30463E-016
     23.9500     0.30180E-016
     24.0000     0.28106E-016
     24.0500     0.78308E-017
     24.1000     0.10538E-016
     24.1500     0.16024E-017
     24.2000     0.12012E-016
     24.2500     0.17830E-016
     24.3000     0.13752E-016
     24.3500     0.52559E-016
     24.4000     0.15812E-016
     24.4500     0.73853E-016
     24.5000     0.21534E-016
     24.5500     0.44549E-016
     24.6000     0.29522E-016
     24.6500     0.20721E-016
     24.7000     0.32183E-016
     24.7500     0.28466E-016
     24.8000     0.15778E-016
     24.8500     0.14739E-016
     24.9000     0.20493E-016
     24.9500     0.60332E-018
     25.0000     0.37886E-016
     25.0500     0.15856E-016
     25.1000     0.20552E-016
     25.1500     0.12213E-016
     25.2000     0.98698E-017
     25.2500     0.40072E-017
     25.3000     0.28841E-016
     25.3500     0.27788E-016
     25.4000     0.40659E-016
     25.4500     0.55076E-016
     25.5000     0.20388E-016
     25.5500     0.75545E-016
     25.6000     0.00000E+000


==> DBEC-GP-OMP/output/real1dZ-th/real1dZ-th-dyna.txt <==
      0.0250      3.6704
      0.0500      3.6704
      0.0750      3.6704
      0.1000      3.6704
      0.1250      3.6704
      0.1500      3.6704
      0.1750      3.6704
      0.2000      3.6704
      0.2250      3.6704
      0.2500      3.6704
      0.2750      3.6704
      0.3000      3.6704
      0.3250      3.6704
      0.3500      3.6704
      0.3750      3.6704
      0.4000      3.6704
      0.4250      3.6704
      0.4500      3.6704
      0.4750      3.6704
      0.5000      3.6704
      0.5250      3.6704
      0.5500      3.6704
      0.5750      3.6704
      0.6000      3.6704
      0.6250      3.6704
      0.6500      3.6704
      0.6750      3.6704
      0.7000      3.6704
      0.7250      3.6704
      0.7500      3.6704
      0.7750      3.6704
      0.8000      3.6704
      0.8250      3.6704
      0.8500      3.6704
      0.8750      3.6704
      0.9000      3.6704
      0.9250      3.6704
      0.9500      3.6704
      0.9750      3.6704
      1.0000      3.6704
      1.0250      3.6704
      1.0500      3.6705
      1.0750      3.6706
      1.1000      3.6708
      1.1250      3.6711
      1.1500      3.6714
      1.1750      3.6718
      1.2000      3.6722
      1.2250      3.6727
      1.2500      3.6732
      1.2750      3.6738
      1.3000      3.6745
      1.3250      3.6752
      1.3500      3.6759
      1.3750      3.6767
      1.4000      3.6776
      1.4250      3.6785
      1.4500      3.6795
      1.4750      3.6805
      1.5000      3.6816
      1.5250      3.6827
      1.5500      3.6839
      1.5750      3.6851
      1.6000      3.6864
      1.6250      3.6877
      1.6500      3.6891
      1.6750      3.6905
      1.7000      3.6919
      1.7250      3.6934
      1.7500      3.6950
      1.7750      3.6966
      1.8000      3.6982
      1.8250      3.6999
      1.8500      3.7016
      1.8750      3.7034
      1.9000      3.7052
      1.9250      3.7071
      1.9500      3.7089
      1.9750      3.7109
      2.0000      3.7128
      2.0250      3.7148
      2.0500      3.7168
      2.0750      3.7189
      2.1000      3.7210
      2.1250      3.7231
      2.1500      3.7253
      2.1750      3.7274
      2.2000      3.7297
      2.2250      3.7319
      2.2500      3.7341
      2.2750      3.7364
      2.3000      3.7387
      2.3250      3.7411
      2.3500      3.7434
      2.3750      3.7458
      2.4000      3.7482
      2.4250      3.7506
      2.4500      3.7530
      2.4750      3.7554
      2.5000      3.7579
      2.5250      3.7604
      2.5500      3.7628
      2.5750      3.7653
      2.6000      3.7678
      2.6250      3.7703
      2.6500      3.7728
      2.6750      3.7753
      2.7000      3.7779
      2.7250      3.7804
      2.7500      3.7829
      2.7750      3.7854
      2.8000      3.7879
      2.8250      3.7905
      2.8500      3.7930
      2.8750      3.7955
      2.9000      3.7980
      2.9250      3.8005
      2.9500      3.8030
      2.9750      3.8055
      3.0000      3.8079
      3.0250      3.8104
      3.0500      3.8128
      3.0750      3.8153
      3.1000      3.8177
      3.1250      3.8201
      3.1500      3.8225
      3.1750      3.8248
      3.2000      3.8272
      3.2250      3.8295
      3.2500      3.8318
      3.2750      3.8341
      3.3000      3.8363
      3.3250      3.8385
      3.3500      3.8407
      3.3750      3.8429
      3.4000      3.8450
      3.4250      3.8472
      3.4500      3.8492
      3.4750      3.8513
      3.5000      3.8533
      3.5250      3.8553
      3.5500      3.8573
      3.5750      3.8592
      3.6000      3.8611
      3.6250      3.8629
      3.6500      3.8647
      3.6750      3.8665
      3.7000      3.8682
      3.7250      3.8699
      3.7500      3.8715
      3.7750      3.8732
      3.8000      3.8747
      3.8250      3.8762
      3.8500      3.8777
      3.8750      3.8791
      3.9000      3.8805
      3.9250      3.8819
      3.9500      3.8832
      3.9750      3.8844
      4.0000      3.8856
      4.0250      3.8868
      4.0500      3.8879
      4.0750      3.8889
      4.1000      3.8899
      4.1250      3.8909
      4.1500      3.8918
      4.1750      3.8926
      4.2000      3.8934
      4.2250      3.8942
      4.2500      3.8949
      4.2750      3.8955
      4.3000      3.8961
      4.3250      3.8966
      4.3500      3.8971
      4.3750      3.8975
      4.4000      3.8979
      4.4250      3.8982
      4.4500      3.8985
      4.4750      3.8987
      4.5000      3.8989
      4.5250      3.8990
      4.5500      3.8990
      4.5750      3.8990
      4.6000      3.8990
      4.6250      3.8989
      4.6500      3.8987
      4.6750      3.8985
      4.7000      3.8982
      4.7250      3.8979
      4.7500      3.8975
      4.7750      3.8970
      4.8000      3.8965
      4.8250      3.8960
      4.8500      3.8954
      4.8750      3.8947
      4.9000      3.8940
      4.9250      3.8933
      4.9500      3.8925
      4.9750      3.8916
      5.0000      3.8907
      5.0250      3.8898
      5.0500      3.8887
      5.0750      3.8877
      5.1000      3.8866
      5.1250      3.8854
      5.1500      3.8842
      5.1750      3.8830
      5.2000      3.8817
      5.2250      3.8803
      5.2500      3.8789
      5.2750      3.8775
      5.3000      3.8760
      5.3250      3.8745
      5.3500      3.8729
      5.3750      3.8713
      5.4000      3.8696
      5.4250      3.8679
      5.4500      3.8662
      5.4750      3.8644
      5.5000      3.8626
      5.5250      3.8608
      5.5500      3.8589
      5.5750      3.8569
      5.6000      3.8550
      5.6250      3.8530
      5.6500      3.8510
      5.6750      3.8489
      5.7000      3.8468
      5.7250      3.8447
      5.7500      3.8425
      5.7750      3.8404
      5.8000      3.8382
      5.8250      3.8359
      5.8500      3.8337
      5.8750      3.8314
      5.9000      3.8291
      5.9250      3.8268
      5.9500      3.8244
      5.9750      3.8221
      6.0000      3.8197
      6.0250      3.8173
      6.0500      3.8149
      6.0750      3.8124
      6.1000      3.8100
      6.1250      3.8075
      6.1500      3.8050
      6.1750      3.8026
      6.2000      3.8001
      6.2250      3.7976
      6.2500      3.7951
      6.2750      3.7926
      6.3000      3.7900
      6.3250      3.7875
      6.3500      3.7850
      6.3750      3.7825
      6.4000      3.7800
      6.4250      3.7774
      6.4500      3.7749
      6.4750      3.7724
      6.5000      3.7699
      6.5250      3.7674
      6.5500      3.7649
      6.5750      3.7624
      6.6000      3.7600
      6.6250      3.7575
      6.6500      3.7550
      6.6750      3.7526
      6.7000      3.7502
      6.7250      3.7478
      6.7500      3.7454
      6.7750      3.7430
      6.8000      3.7407
      6.8250      3.7384
      6.8500      3.7361
      6.8750      3.7338
      6.9000      3.7315
      6.9250      3.7293
      6.9500      3.7271
      6.9750      3.7249
      7.0000      3.7228
      7.0250      3.7206
      7.0500      3.7186
      7.0750      3.7165
      7.1000      3.7145
      7.1250      3.7125
      7.1500      3.7105
      7.1750      3.7086
      7.2000      3.7068
      7.2250      3.7049
      7.2500      3.7031
      7.2750      3.7014
      7.3000      3.6996
      7.3250      3.6980
      7.3500      3.6963
      7.3750      3.6947
      7.4000      3.6932
      7.4250      3.6917
      7.4500      3.6902
      7.4750      3.6888
      7.5000      3.6875
      7.5250      3.6861
      7.5500      3.6849
      7.5750      3.6837
      7.6000      3.6825
      7.6250      3.6814
      7.6500      3.6803
      7.6750      3.6793
      7.7000      3.6783
      7.7250      3.6774
      7.7500      3.6766
      7.7750      3.6758
      7.8000      3.6750
      7.8250      3.6743
      7.8500      3.6737
      7.8750      3.6731
      7.9000      3.6726
      7.9250      3.6721
      7.9500      3.6717
      7.9750      3.6713
      8.0000      3.6710
      8.0250      3.6708
      8.0500      3.6706
      8.0750      3.6705
      8.1000      3.6704
      8.1250      3.6704
      8.1500      3.6704
      8.1750      3.6705
      8.2000      3.6707
      8.2250      3.6709
      8.2500      3.6711
      8.2750      3.6715
      8.3000      3.6718
      8.3250      3.6723
      8.3500      3.6728
      8.3750      3.6733
      8.4000      3.6739
      8.4250      3.6746
      8.4500      3.6753
      8.4750      3.6760
      8.5000      3.6769
      8.5250      3.6777
      8.5500      3.6786
      8.5750      3.6796
      8.6000      3.6807
      8.6250      3.6817
      8.6500      3.6829
      8.6750      3.6840
      8.7000      3.6853
      8.7250      3.6866
      8.7500      3.6879
      8.7750      3.6893
      8.8000      3.6907
      8.8250      3.6922
      8.8500      3.6937
      8.8750      3.6952
      8.9000      3.6968
      8.9250      3.6985
      8.9500      3.7002
      8.9750      3.7019
      9.0000      3.7037
      9.0250      3.7055
      9.0500      3.7074
      9.0750      3.7092
      9.1000      3.7112
      9.1250      3.7131
      9.1500      3.7151
      9.1750      3.7172
      9.2000      3.7192
      9.2250      3.7213
      9.2500      3.7234
      9.2750      3.7256
      9.3000      3.7278
      9.3250      3.7300
      9.3500      3.7322
      9.3750      3.7345
      9.4000      3.7368
      9.4250      3.7391
      9.4500      3.7414
      9.4750      3.7438
      9.5000      3.7462
      9.5250      3.7485
      9.5500      3.7510
      9.5750      3.7534
      9.6000      3.7558
      9.6250      3.7583
      9.6500      3.7607
      9.6750      3.7632
      9.7000      3.7657
      9.7250      3.7682
      9.7500      3.7707
      9.7750      3.7732
      9.8000      3.7757
      9.8250      3.7782
      9.8500      3.7808
      9.8750      3.7833
      9.9000      3.7858
      9.9250      3.7883
      9.9500      3.7908
      9.9750      3.7933
     10.0000      3.7959
     10.0250      3.7984
     10.0500      3.8009
     10.0750      3.8033
     10.1000      3.8058
     10.1250      3.8083
     10.1500      3.8107
     10.1750      3.8132
     10.2000      3.8156
     10.2250      3.8180
     10.2500      3.8204
     10.2750      3.8228
     10.3000      3.8252
     10.3250      3.8275
     10.3500      3.8298
     10.3750      3.8321
     10.4000      3.8344
     10.4250      3.8366
     10.4500      3.8389
     10.4750      3.8411
     10.5000      3.8432
     10.5250      3.8454
     10.5500      3.8475
     10.5750      3.8496
     10.6000      3.8516
     10.6250      3.8536
     10.6500      3.8556
     10.6750      3.8576
     10.7000      3.8595
     10.7250      3.8613
     10.7500      3.8632
     10.7750      3.8650
     10.8000      3.8667
     10.8250      3.8685
     10.8500      3.8701
     10.8750      3.8718
     10.9000      3.8734
     10.9250      3.8749
     10.9500      3.8765
     10.9750      3.8779
     11.0000      3.8794
     11.0250      3.8807
     11.0500      3.8821
     11.0750      3.8834
     11.1000      3.8846
     11.1250      3.8858
     11.1500      3.8869
     11.1750      3.8880
     11.2000      3.8891
     11.2250      3.8901
     11.2500      3.8910
     11.2750      3.8919
     11.3000      3.8927
     11.3250      3.8935
     11.3500      3.8943
     11.3750      3.8950
     11.4000      3.8956
     11.4250      3.8962
     11.4500      3.8967
     11.4750      3.8972
     11.5000      3.8976
     11.5250      3.8980
     11.5500      3.8983
     11.5750      3.8985
     11.6000      3.8987
     11.6250      3.8989
     11.6500      3.8990
     11.6750      3.8990
     11.7000      3.8990
     11.7250      3.8990
     11.7500      3.8988
     11.7750      3.8987
     11.8000      3.8984
     11.8250      3.8981
     11.8500      3.8978
     11.8750      3.8974
     11.9000      3.8970
     11.9250      3.8965
     11.9500      3.8959
     11.9750      3.8953
     12.0000      3.8946
     12.0250      3.8939
     12.0500      3.8932
     12.0750      3.8924
     12.1000      3.8915
     12.1250      3.8906
     12.1500      3.8896
     12.1750      3.8886
     12.2000      3.8875
     12.2250      3.8864
     12.2500      3.8852
     12.2750      3.8840
     12.3000      3.8828
     12.3250      3.8815
     12.3500      3.8801
     12.3750      3.8787
     12.4000      3.8773
     12.4250      3.8758
     12.4500      3.8742
     12.4750      3.8727
     12.5000      3.8710
     12.5250      3.8694
     12.5500      3.8677
     12.5750      3.8659
     12.6000      3.8642
     12.6250      3.8623
     12.6500      3.8605
     12.6750      3.8586
     12.7000      3.8567
     12.7250      3.8547
     12.7500      3.8527
     12.7750      3.8507
     12.8000      3.8486
     12.8250      3.8465
     12.8500      3.8444
     12.8750      3.8422
     12.9000      3.8400
     12.9250      3.8378
     12.9500      3.8356
     12.9750      3.8333
     13.0000      3.8311
     13.0250      3.8288
     13.0500      3.8264
     13.0750      3.8241
     13.1000      3.8217
     13.1250      3.8193
     13.1500      3.8169
     13.1750      3.8145
     13.2000      3.8121
     13.2250      3.8096
     13.2500      3.8071
     13.2750      3.8047
     13.3000      3.8022
     13.3250      3.7997
     13.3500      3.7972
     13.3750      3.7947
     13.4000      3.7922
     13.4250      3.7897
     13.4500      3.7871
     13.4750      3.7846
     13.5000      3.7821
     13.5250      3.7796
     13.5500      3.7771
     13.5750      3.7745
     13.6000      3.7720
     13.6250      3.7695
     13.6500      3.7670
     13.6750      3.7645
     13.7000      3.7621
     13.7250      3.7596
     13.7500      3.7571
     13.7750      3.7547
     13.8000      3.7522
     13.8250      3.7498
     13.8500      3.7474
     13.8750      3.7450
     13.9000      3.7427
     13.9250      3.7403
     13.9500      3.7380
     13.9750      3.7357
     14.0000      3.7334
     14.0250      3.7312
     14.0500      3.7290
     14.0750      3.7268
     14.1000      3.7246
     14.1250      3.7224
     14.1500      3.7203
     14.1750      3.7182
     14.2000      3.7162
     14.2250      3.7142
     14.2500      3.7122
     14.2750      3.7103
     14.3000      3.7083
     14.3250      3.7065
     14.3500      3.7046
     14.3750      3.7028
     14.4000      3.7011
     14.4250      3.6994
     14.4500      3.6977
     14.4750      3.6961
     14.5000      3.6945
     14.5250      3.6930
     14.5500      3.6915
     14.5750      3.6900
     14.6000      3.6886
     14.6250      3.6873
     14.6500      3.6859
     14.6750      3.6847
     14.7000      3.6835
     14.7250      3.6823
     14.7500      3.6812
     14.7750      3.6802
     14.8000      3.6791
     14.8250      3.6782
     14.8500      3.6773
     14.8750      3.6765
     14.9000      3.6757
     14.9250      3.6749
     14.9500      3.6742
     14.9750      3.6736
     15.0000      3.6730
     15.0250      3.6725
     15.0500      3.6721
     15.0750      3.6716
     15.1000      3.6713
     15.1250      3.6710
     15.1500      3.6708
     15.1750      3.6706
     15.2000      3.6705
     15.2250      3.6704
     15.2500      3.6704
     15.2750      3.6704
     15.3000      3.6705
     15.3250      3.6707
     15.3500      3.6709
     15.3750      3.6712
     15.4000      3.6715
     15.4250      3.6719
     15.4500      3.6723
     15.4750      3.6728
     15.5000      3.6734
     15.5250      3.6740
     15.5500      3.6747
     15.5750      3.6754
     15.6000      3.6761
     15.6250      3.6770
     15.6500      3.6779
     15.6750      3.6788
     15.7000      3.6798
     15.7250      3.6808
     15.7500      3.6819
     15.7750      3.6830
     15.8000      3.6842
     15.8250      3.6855
     15.8500      3.6868
     15.8750      3.6881
     15.9000      3.6895
     15.9250      3.6909
     15.9500      3.6924
     15.9750      3.6939
     16.0000      3.6955


==> DBEC-GP-OMP/output/real1dZ-th/real1dZ-th-out.txt <==
 Real time propagation 1dZ,   OPTION =   2, OPTION_D =  2

  Number of Atoms N =     10000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   664.9837, Strength of DDI GD_3D =   210.66545
  Nonlinearity G_1D =   105.8354, Strength of DDI GD_1D =    33.52845
  Parameter of trap: LAMBDA =   0.50
  Radial Gaussian Width =   1.00

 # Space Stp:  N =     1024
  Space Step: DZ =   0.050000
 # Time Stp : NSTP =         0, NPAS =      2000, NRUN =     30000
   Time Step:   DT =   0.000250

 * Change for dynamics: GPAR =       1.100 , GDPAR =       1.100 *

                   -----------------------------------------------------
                    Norm      Chem        Ener/N      <z>      |Psi(0)|^2
                   -----------------------------------------------------
Initial :          1.0000      8.0420      4.8705     3.6704     0.0923
After NPAS iter.:  1.0000      8.0420      4.8705     3.6704     0.0923
After NRUN iter.:  1.0000      8.6493      5.1856     3.6955     0.0916
                   -----------------------------------------------------

 Clock Time:       5 seconds
   CPU Time:       5 seconds


==> DBEC-GP-OMP/output/real2dXY-th/real2dXY-th-den1d_x.txt <==
    -12.80     0.00000E+000
    -12.70     0.37336E-012
    -12.60     0.45603E-012
    -12.50     0.31169E-012
    -12.40     0.28848E-012
    -12.30     0.26997E-012
    -12.20     0.27247E-012
    -12.10     0.38014E-012
    -12.00     0.34414E-012
    -11.90     0.28195E-012
    -11.80     0.23196E-012
    -11.70     0.24867E-012
    -11.60     0.33265E-012
    -11.50     0.31751E-012
    -11.40     0.33481E-012
    -11.30     0.28190E-012
    -11.20     0.27257E-012
    -11.10     0.34594E-012
    -11.00     0.40806E-012
    -10.90     0.39010E-012
    -10.80     0.38088E-012
    -10.70     0.35847E-012
    -10.60     0.47561E-012
    -10.50     0.69534E-012
    -10.40     0.74230E-012
    -10.30     0.13880E-011
    -10.20     0.23768E-011
    -10.10     0.45935E-011
    -10.00     0.95563E-011
     -9.90     0.19898E-010
     -9.80     0.40531E-010
     -9.70     0.83814E-010
     -9.60     0.17509E-009
     -9.50     0.35604E-009
     -9.40     0.72818E-009
     -9.30     0.14523E-008
     -9.20     0.28689E-008
     -9.10     0.56114E-008
     -9.00     0.10828E-007
     -8.90     0.20692E-007
     -8.80     0.38937E-007
     -8.70     0.72371E-007
     -8.60     0.13261E-006
     -8.50     0.23983E-006
     -8.40     0.42800E-006
     -8.30     0.75315E-006
     -8.20     0.13075E-005
     -8.10     0.22383E-005
     -8.00     0.37783E-005
     -7.90     0.62874E-005
     -7.80     0.10314E-004
     -7.70     0.16679E-004
     -7.60     0.26580E-004
     -7.50     0.41745E-004
     -7.40     0.64600E-004
     -7.30     0.98492E-004
     -7.20     0.14793E-003
     -7.10     0.21887E-003
     -7.00     0.31895E-003
     -6.90     0.45778E-003
     -6.80     0.64710E-003
     -6.70     0.90087E-003
     -6.60     0.12352E-002
     -6.50     0.16681E-002
     -6.40     0.22189E-002
     -6.30     0.29079E-002
     -6.20     0.37550E-002
     -6.10     0.47791E-002
     -6.00     0.59968E-002
     -5.90     0.74213E-002
     -5.80     0.90616E-002
     -5.70     0.10922E-001
     -5.60     0.13001E-001
     -5.50     0.15292E-001
     -5.40     0.17785E-001
     -5.30     0.20462E-001
     -5.20     0.23306E-001
     -5.10     0.26295E-001
     -5.00     0.29405E-001
     -4.90     0.32614E-001
     -4.80     0.35898E-001
     -4.70     0.39235E-001
     -4.60     0.42607E-001
     -4.50     0.45993E-001
     -4.40     0.49380E-001
     -4.30     0.52753E-001
     -4.20     0.56101E-001
     -4.10     0.59414E-001
     -4.00     0.62685E-001
     -3.90     0.65907E-001
     -3.80     0.69076E-001
     -3.70     0.72187E-001
     -3.60     0.75238E-001
     -3.50     0.78226E-001
     -3.40     0.81149E-001
     -3.30     0.84005E-001
     -3.20     0.86793E-001
     -3.10     0.89511E-001
     -3.00     0.92158E-001
     -2.90     0.94733E-001
     -2.80     0.97235E-001
     -2.70     0.99662E-001
     -2.60     0.10201E+000
     -2.50     0.10429E+000
     -2.40     0.10648E+000
     -2.30     0.10860E+000
     -2.20     0.11064E+000
     -2.10     0.11259E+000
     -2.00     0.11446E+000
     -1.90     0.11625E+000
     -1.80     0.11795E+000
     -1.70     0.11957E+000
     -1.60     0.12110E+000
     -1.50     0.12254E+000
     -1.40     0.12389E+000
     -1.30     0.12516E+000
     -1.20     0.12633E+000
     -1.10     0.12741E+000
     -1.00     0.12840E+000
     -0.90     0.12930E+000
     -0.80     0.13010E+000
     -0.70     0.13081E+000
     -0.60     0.13143E+000
     -0.50     0.13195E+000
     -0.40     0.13238E+000
     -0.30     0.13271E+000
     -0.20     0.13295E+000
     -0.10     0.13309E+000
      0.00     0.13314E+000
      0.10     0.13309E+000
      0.20     0.13295E+000
      0.30     0.13271E+000
      0.40     0.13238E+000
      0.50     0.13195E+000
      0.60     0.13143E+000
      0.70     0.13081E+000
      0.80     0.13010E+000
      0.90     0.12930E+000
      1.00     0.12840E+000
      1.10     0.12741E+000
      1.20     0.12633E+000
      1.30     0.12516E+000
      1.40     0.12389E+000
      1.50     0.12254E+000
      1.60     0.12110E+000
      1.70     0.11957E+000
      1.80     0.11795E+000
      1.90     0.11625E+000
      2.00     0.11446E+000
      2.10     0.11259E+000
      2.20     0.11064E+000
      2.30     0.10860E+000
      2.40     0.10648E+000
      2.50     0.10429E+000
      2.60     0.10201E+000
      2.70     0.99662E-001
      2.80     0.97235E-001
      2.90     0.94733E-001
      3.00     0.92158E-001
      3.10     0.89511E-001
      3.20     0.86793E-001
      3.30     0.84005E-001
      3.40     0.81149E-001
      3.50     0.78226E-001
      3.60     0.75238E-001
      3.70     0.72187E-001
      3.80     0.69076E-001
      3.90     0.65907E-001
      4.00     0.62685E-001
      4.10     0.59414E-001
      4.20     0.56101E-001
      4.30     0.52753E-001
      4.40     0.49380E-001
      4.50     0.45993E-001
      4.60     0.42607E-001
      4.70     0.39235E-001
      4.80     0.35898E-001
      4.90     0.32614E-001
      5.00     0.29405E-001
      5.10     0.26295E-001
      5.20     0.23306E-001
      5.30     0.20462E-001
      5.40     0.17785E-001
      5.50     0.15292E-001
      5.60     0.13001E-001
      5.70     0.10922E-001
      5.80     0.90616E-002
      5.90     0.74213E-002
      6.00     0.59968E-002
      6.10     0.47791E-002
      6.20     0.37550E-002
      6.30     0.29079E-002
      6.40     0.22189E-002
      6.50     0.16681E-002
      6.60     0.12352E-002
      6.70     0.90087E-003
      6.80     0.64710E-003
      6.90     0.45778E-003
      7.00     0.31895E-003
      7.10     0.21887E-003
      7.20     0.14793E-003
      7.30     0.98492E-004
      7.40     0.64599E-004
      7.50     0.41745E-004
      7.60     0.26580E-004
      7.70     0.16679E-004
      7.80     0.10314E-004
      7.90     0.62874E-005
      8.00     0.37783E-005
      8.10     0.22383E-005
      8.20     0.13076E-005
      8.30     0.75317E-006
      8.40     0.42801E-006
      8.50     0.23983E-006
      8.60     0.13259E-006
      8.70     0.72368E-007
      8.80     0.38931E-007
      8.90     0.20696E-007
      9.00     0.10835E-007
      9.10     0.56118E-008
      9.20     0.28710E-008
      9.30     0.14503E-008
      9.40     0.72680E-009
      9.50     0.35585E-009
      9.60     0.17483E-009
      9.70     0.84300E-010
      9.80     0.40786E-010
      9.90     0.19938E-010
     10.00     0.95696E-011
     10.10     0.45465E-011
     10.20     0.23345E-011
     10.30     0.13769E-011
     10.40     0.81368E-012
     10.50     0.67597E-012
     10.60     0.49147E-012
     10.70     0.33868E-012
     10.80     0.43933E-012
     10.90     0.34628E-012
     11.00     0.43599E-012
     11.10     0.33782E-012
     11.20     0.29872E-012
     11.30     0.28678E-012
     11.40     0.33162E-012
     11.50     0.32826E-012
     11.60     0.32987E-012
     11.70     0.25190E-012
     11.80     0.22724E-012
     11.90     0.28761E-012
     12.00     0.38464E-012
     12.10     0.33464E-012
     12.20     0.25088E-012
     12.30     0.37537E-012
     12.40     0.27423E-012
     12.50     0.23078E-012
     12.60     0.49342E-012
     12.70     0.40515E-012
     12.80     0.00000E+000


==> DBEC-GP-OMP/output/real2dXY-th/real2dXY-th-den1d_y.txt <==
    -25.60     0.00000E+000
    -25.50     0.13103E-012
    -25.40     0.21446E-012
    -25.30     0.20871E-012
    -25.20     0.17352E-012
    -25.10     0.19960E-012
    -25.00     0.21607E-012
    -24.90     0.19862E-012
    -24.80     0.21465E-012
    -24.70     0.19892E-012
    -24.60     0.15981E-012
    -24.50     0.19868E-012
    -24.40     0.19879E-012
    -24.30     0.22573E-012
    -24.20     0.18902E-012
    -24.10     0.20036E-012
    -24.00     0.20572E-012
    -23.90     0.18746E-012
    -23.80     0.20450E-012
    -23.70     0.20557E-012
    -23.60     0.16255E-012
    -23.50     0.18252E-012
    -23.40     0.23354E-012
    -23.30     0.21437E-012
    -23.20     0.21483E-012
    -23.10     0.19393E-012
    -23.00     0.23006E-012
    -22.90     0.22737E-012
    -22.80     0.21781E-012
    -22.70     0.20474E-012
    -22.60     0.27021E-012
    -22.50     0.20394E-012
    -22.40     0.20227E-012
    -22.30     0.21447E-012
    -22.20     0.17581E-012
    -22.10     0.21940E-012
    -22.00     0.22718E-012
    -21.90     0.18614E-012
    -21.80     0.23425E-012
    -21.70     0.20152E-012
    -21.60     0.25723E-012
    -21.50     0.23000E-012
    -21.40     0.20608E-012
    -21.30     0.21796E-012
    -21.20     0.20151E-012
    -21.10     0.22531E-012
    -21.00     0.24879E-012
    -20.90     0.22402E-012
    -20.80     0.20493E-012
    -20.70     0.28984E-012
    -20.60     0.17897E-012
    -20.50     0.21997E-012
    -20.40     0.20694E-012
    -20.30     0.23763E-012
    -20.20     0.24495E-012
    -20.10     0.18854E-012
    -20.00     0.21241E-012
    -19.90     0.21895E-012
    -19.80     0.20334E-012
    -19.70     0.21356E-012
    -19.60     0.28046E-012
    -19.50     0.16969E-012
    -19.40     0.22811E-012
    -19.30     0.24363E-012
    -19.20     0.23045E-012
    -19.10     0.24697E-012
    -19.00     0.21495E-012
    -18.90     0.20061E-012
    -18.80     0.23802E-012
    -18.70     0.20508E-012
    -18.60     0.22365E-012
    -18.50     0.28559E-012
    -18.40     0.19452E-012
    -18.30     0.25458E-012
    -18.20     0.21113E-012
    -18.10     0.19577E-012
    -18.00     0.31102E-012
    -17.90     0.30391E-012
    -17.80     0.52971E-012
    -17.70     0.84797E-012
    -17.60     0.13340E-011
    -17.50     0.26712E-011
    -17.40     0.39321E-011
    -17.30     0.75508E-011
    -17.20     0.13050E-010
    -17.10     0.23242E-010
    -17.00     0.43185E-010
    -16.90     0.73777E-010
    -16.80     0.13064E-009
    -16.70     0.22394E-009
    -16.60     0.38249E-009
    -16.50     0.65793E-009
    -16.40     0.11121E-008
    -16.30     0.18822E-008
    -16.20     0.31407E-008
    -16.10     0.52035E-008
    -16.00     0.85768E-008
    -15.90     0.13991E-007
    -15.80     0.22702E-007
    -15.70     0.36517E-007
    -15.60     0.58262E-007
    -15.50     0.92234E-007
    -15.40     0.14483E-006
    -15.30     0.22563E-006
    -15.20     0.34868E-006
    -15.10     0.53448E-006
    -15.00     0.81244E-006
    -14.90     0.12244E-005
    -14.80     0.18296E-005
    -14.70     0.27109E-005
    -14.60     0.39818E-005
    -14.50     0.57972E-005
    -14.40     0.83658E-005
    -14.30     0.11963E-004
    -14.20     0.16954E-004
    -14.10     0.23811E-004
    -14.00     0.33130E-004
    -13.90     0.45670E-004
    -13.80     0.62369E-004
    -13.70     0.84369E-004
    -13.60     0.11305E-003
    -13.50     0.15002E-003
    -13.40     0.19718E-003
    -13.30     0.25666E-003
    -13.20     0.33085E-003
    -13.10     0.42237E-003
    -13.00     0.53399E-003
    -12.90     0.66860E-003
    -12.80     0.82915E-003
    -12.70     0.10185E-002
    -12.60     0.12393E-002
    -12.50     0.14941E-002
    -12.40     0.17849E-002
    -12.30     0.21133E-002
    -12.20     0.24804E-002
    -12.10     0.28867E-002
    -12.00     0.33320E-002
    -11.90     0.38158E-002
    -11.80     0.43367E-002
    -11.70     0.48929E-002
    -11.60     0.54823E-002
    -11.50     0.61022E-002
    -11.40     0.67499E-002
    -11.30     0.74224E-002
    -11.20     0.81169E-002
    -11.10     0.88302E-002
    -11.00     0.95598E-002
    -10.90     0.10303E-001
    -10.80     0.11057E-001
    -10.70     0.11820E-001
    -10.60     0.12589E-001
    -10.50     0.13364E-001
    -10.40     0.14143E-001
    -10.30     0.14924E-001
    -10.20     0.15706E-001
    -10.10     0.16490E-001
    -10.00     0.17273E-001
     -9.90     0.18055E-001
     -9.80     0.18836E-001
     -9.70     0.19616E-001
     -9.60     0.20394E-001
     -9.50     0.21170E-001
     -9.40     0.21944E-001
     -9.30     0.22715E-001
     -9.20     0.23484E-001
     -9.10     0.24250E-001
     -9.00     0.25014E-001
     -8.90     0.25774E-001
     -8.80     0.26532E-001
     -8.70     0.27286E-001
     -8.60     0.28036E-001
     -8.50     0.28783E-001
     -8.40     0.29527E-001
     -8.30     0.30266E-001
     -8.20     0.31002E-001
     -8.10     0.31733E-001
     -8.00     0.32460E-001
     -7.90     0.33182E-001
     -7.80     0.33900E-001
     -7.70     0.34612E-001
     -7.60     0.35320E-001
     -7.50     0.36022E-001
     -7.40     0.36718E-001
     -7.30     0.37409E-001
     -7.20     0.38094E-001
     -7.10     0.38773E-001
     -7.00     0.39446E-001
     -6.90     0.40113E-001
     -6.80     0.40773E-001
     -6.70     0.41427E-001
     -6.60     0.42074E-001
     -6.50     0.42713E-001
     -6.40     0.43346E-001
     -6.30     0.43972E-001
     -6.20     0.44590E-001
     -6.10     0.45201E-001
     -6.00     0.45805E-001
     -5.90     0.46400E-001
     -5.80     0.46988E-001
     -5.70     0.47568E-001
     -5.60     0.48140E-001
     -5.50     0.48703E-001
     -5.40     0.49258E-001
     -5.30     0.49805E-001
     -5.20     0.50344E-001
     -5.10     0.50873E-001
     -5.00     0.51394E-001
     -4.90     0.51907E-001
     -4.80     0.52410E-001
     -4.70     0.52904E-001
     -4.60     0.53390E-001
     -4.50     0.53866E-001
     -4.40     0.54333E-001
     -4.30     0.54790E-001
     -4.20     0.55238E-001
     -4.10     0.55677E-001
     -4.00     0.56106E-001
     -3.90     0.56525E-001
     -3.80     0.56935E-001
     -3.70     0.57335E-001
     -3.60     0.57725E-001
     -3.50     0.58105E-001
     -3.40     0.58475E-001
     -3.30     0.58835E-001
     -3.20     0.59185E-001
     -3.10     0.59525E-001
     -3.00     0.59854E-001
     -2.90     0.60173E-001
     -2.80     0.60482E-001
     -2.70     0.60781E-001
     -2.60     0.61069E-001
     -2.50     0.61346E-001
     -2.40     0.61613E-001
     -2.30     0.61870E-001
     -2.20     0.62115E-001
     -2.10     0.62351E-001
     -2.00     0.62575E-001
     -1.90     0.62789E-001
     -1.80     0.62992E-001
     -1.70     0.63184E-001
     -1.60     0.63365E-001
     -1.50     0.63536E-001
     -1.40     0.63696E-001
     -1.30     0.63844E-001
     -1.20     0.63982E-001
     -1.10     0.64109E-001
     -1.00     0.64225E-001
     -0.90     0.64330E-001
     -0.80     0.64424E-001
     -0.70     0.64507E-001
     -0.60     0.64578E-001
     -0.50     0.64639E-001
     -0.40     0.64689E-001
     -0.30     0.64728E-001
     -0.20     0.64756E-001
     -0.10     0.64772E-001
      0.00     0.64778E-001
      0.10     0.64772E-001
      0.20     0.64756E-001
      0.30     0.64728E-001
      0.40     0.64689E-001
      0.50     0.64639E-001
      0.60     0.64578E-001
      0.70     0.64507E-001
      0.80     0.64424E-001
      0.90     0.64330E-001
      1.00     0.64225E-001
      1.10     0.64109E-001
      1.20     0.63982E-001
      1.30     0.63844E-001
      1.40     0.63696E-001
      1.50     0.63536E-001
      1.60     0.63365E-001
      1.70     0.63184E-001
      1.80     0.62992E-001
      1.90     0.62789E-001
      2.00     0.62575E-001
      2.10     0.62351E-001
      2.20     0.62115E-001
      2.30     0.61870E-001
      2.40     0.61613E-001
      2.50     0.61346E-001
      2.60     0.61069E-001
      2.70     0.60781E-001
      2.80     0.60482E-001
      2.90     0.60173E-001
      3.00     0.59854E-001
      3.10     0.59524E-001
      3.20     0.59185E-001
      3.30     0.58835E-001
      3.40     0.58475E-001
      3.50     0.58105E-001
      3.60     0.57725E-001
      3.70     0.57335E-001
      3.80     0.56935E-001
      3.90     0.56525E-001
      4.00     0.56106E-001
      4.10     0.55677E-001
      4.20     0.55238E-001
      4.30     0.54790E-001
      4.40     0.54333E-001
      4.50     0.53866E-001
      4.60     0.53390E-001
      4.70     0.52904E-001
      4.80     0.52410E-001
      4.90     0.51907E-001
      5.00     0.51394E-001
      5.10     0.50873E-001
      5.20     0.50344E-001
      5.30     0.49805E-001
      5.40     0.49258E-001
      5.50     0.48703E-001
      5.60     0.48140E-001
      5.70     0.47568E-001
      5.80     0.46988E-001
      5.90     0.46400E-001
      6.00     0.45805E-001
      6.10     0.45201E-001
      6.20     0.44590E-001
      6.30     0.43972E-001
      6.40     0.43346E-001
      6.50     0.42713E-001
      6.60     0.42074E-001
      6.70     0.41427E-001
      6.80     0.40773E-001
      6.90     0.40113E-001
      7.00     0.39446E-001
      7.10     0.38773E-001
      7.20     0.38094E-001
      7.30     0.37409E-001
      7.40     0.36718E-001
      7.50     0.36022E-001
      7.60     0.35320E-001
      7.70     0.34612E-001
      7.80     0.33900E-001
      7.90     0.33182E-001
      8.00     0.32460E-001
      8.10     0.31733E-001
      8.20     0.31002E-001
      8.30     0.30266E-001
      8.40     0.29527E-001
      8.50     0.28783E-001
      8.60     0.28036E-001
      8.70     0.27286E-001
      8.80     0.26532E-001
      8.90     0.25774E-001
      9.00     0.25014E-001
      9.10     0.24250E-001
      9.20     0.23484E-001
      9.30     0.22715E-001
      9.40     0.21944E-001
      9.50     0.21170E-001
      9.60     0.20394E-001
      9.70     0.19616E-001
      9.80     0.18836E-001
      9.90     0.18055E-001
     10.00     0.17273E-001
     10.10     0.16490E-001
     10.20     0.15706E-001
     10.30     0.14924E-001
     10.40     0.14143E-001
     10.50     0.13364E-001
     10.60     0.12589E-001
     10.70     0.11820E-001
     10.80     0.11057E-001
     10.90     0.10303E-001
     11.00     0.95598E-002
     11.10     0.88303E-002
     11.20     0.81169E-002
     11.30     0.74224E-002
     11.40     0.67499E-002
     11.50     0.61022E-002
     11.60     0.54823E-002
     11.70     0.48929E-002
     11.80     0.43367E-002
     11.90     0.38158E-002
     12.00     0.33320E-002
     12.10     0.28867E-002
     12.20     0.24804E-002
     12.30     0.21133E-002
     12.40     0.17849E-002
     12.50     0.14941E-002
     12.60     0.12393E-002
     12.70     0.10185E-002
     12.80     0.82915E-003
     12.90     0.66860E-003
     13.00     0.53398E-003
     13.10     0.42237E-003
     13.20     0.33085E-003
     13.30     0.25666E-003
     13.40     0.19718E-003
     13.50     0.15002E-003
     13.60     0.11305E-003
     13.70     0.84369E-004
     13.80     0.62369E-004
     13.90     0.45671E-004
     14.00     0.33130E-004
     14.10     0.23810E-004
     14.20     0.16955E-004
     14.30     0.11963E-004
     14.40     0.83655E-005
     14.50     0.57973E-005
     14.60     0.39819E-005
     14.70     0.27111E-005
     14.80     0.18296E-005
     14.90     0.12243E-005
     15.00     0.81239E-006
     15.10     0.53450E-006
     15.20     0.34872E-006
     15.30     0.22563E-006
     15.40     0.14482E-006
     15.50     0.92220E-007
     15.60     0.58255E-007
     15.70     0.36519E-007
     15.80     0.22714E-007
     15.90     0.13996E-007
     16.00     0.85749E-008
     16.10     0.52030E-008
     16.20     0.31364E-008
     16.30     0.18821E-008
     16.40     0.11135E-008
     16.50     0.65868E-009
     16.60     0.38277E-009
     16.70     0.22260E-009
     16.80     0.13033E-009
     16.90     0.73655E-010
     17.00     0.43515E-010
     17.10     0.23857E-010
     17.20     0.13147E-010
     17.30     0.74851E-011
     17.40     0.37826E-011
     17.50     0.24995E-011
     17.60     0.12842E-011
     17.70     0.83384E-012
     17.80     0.56124E-012
     17.90     0.35166E-012
     18.00     0.29686E-012
     18.10     0.22123E-012
     18.20     0.19589E-012
     18.30     0.24816E-012
     18.40     0.18772E-012
     18.50     0.26663E-012
     18.60     0.21244E-012
     18.70     0.19547E-012
     18.80     0.24654E-012
     18.90     0.18991E-012
     19.00     0.20771E-012
     19.10     0.23409E-012
     19.20     0.23178E-012
     19.30     0.21560E-012
     19.40     0.22659E-012
     19.50     0.18531E-012
     19.60     0.25473E-012
     19.70     0.23036E-012
     19.80     0.17817E-012
     19.90     0.20274E-012
     20.00     0.19984E-012
     20.10     0.17971E-012
     20.20     0.24012E-012
     20.30     0.25890E-012
     20.40     0.20791E-012
     20.50     0.22101E-012
     20.60     0.18763E-012
     20.70     0.24659E-012
     20.80     0.20240E-012
     20.90     0.20894E-012
     21.00     0.25872E-012
     21.10     0.21252E-012
     21.20     0.18997E-012
     21.30     0.20992E-012
     21.40     0.20880E-012
     21.50     0.22436E-012
     21.60     0.25244E-012
     21.70     0.20230E-012
     21.80     0.21741E-012
     21.90     0.20415E-012
     22.00     0.20692E-012
     22.10     0.23722E-012
     22.20     0.17112E-012
     22.30     0.20319E-012
     22.40     0.18383E-012
     22.50     0.18956E-012
     22.60     0.24958E-012
     22.70     0.20070E-012
     22.80     0.20273E-012
     22.90     0.24198E-012
     23.00     0.22614E-012
     23.10     0.19722E-012
     23.20     0.20709E-012
     23.30     0.20280E-012
     23.40     0.22546E-012
     23.50     0.19170E-012
     23.60     0.16803E-012
     23.70     0.20384E-012
     23.80     0.18340E-012
     23.90     0.17965E-012
     24.00     0.21045E-012
     24.10     0.21775E-012
     24.20     0.16624E-012
     24.30     0.22095E-012
     24.40     0.20028E-012
     24.50     0.18747E-012
     24.60     0.16297E-012
     24.70     0.19001E-012
     24.80     0.20792E-012
     24.90     0.19846E-012
     25.00     0.23494E-012
     25.10     0.18634E-012
     25.20     0.14914E-012
     25.30     0.24887E-012
     25.40     0.24250E-012
     25.50     0.12952E-012
     25.60     0.00000E+000


==> DBEC-GP-OMP/output/real2dXY-th/real2dXY-th-dyna.txt <==
    0.0200    2.6022    5.3258    5.9275
    0.0400    2.6022    5.3258    5.9275
    0.0600    2.6022    5.3258    5.9275
    0.0800    2.6022    5.3258    5.9275
    0.1000    2.6022    5.3258    5.9275
    0.1200    2.6022    5.3258    5.9275
    0.1400    2.6022    5.3258    5.9275
    0.1600    2.6022    5.3258    5.9275
    0.1800    2.6022    5.3258    5.9275
    0.2000    2.6022    5.3258    5.9275
    0.2200    2.6022    5.3258    5.9275
    0.2400    2.6022    5.3258    5.9275
    0.2600    2.6022    5.3258    5.9275
    0.2800    2.6022    5.3258    5.9275
    0.3000    2.6022    5.3258    5.9275
    0.3200    2.6022    5.3258    5.9275
    0.3400    2.6022    5.3258    5.9275
    0.3600    2.6022    5.3258    5.9275
    0.3800    2.6022    5.3258    5.9275
    0.4000    2.6022    5.3258    5.9275
    0.4200    2.6022    5.3258    5.9275
    0.4400    2.6022    5.3258    5.9275
    0.4600    2.6022    5.3258    5.9275
    0.4800    2.6022    5.3258    5.9275
    0.5000    2.6022    5.3258    5.9275
    0.5200    2.6022    5.3258    5.9275
    0.5400    2.6022    5.3258    5.9275
    0.5600    2.6022    5.3258    5.9275
    0.5800    2.6022    5.3258    5.9275
    0.6000    2.6022    5.3258    5.9275
    0.6200    2.6022    5.3258    5.9275
    0.6400    2.6022    5.3258    5.9275
    0.6600    2.6022    5.3258    5.9275
    0.6800    2.6022    5.3258    5.9275
    0.7000    2.6022    5.3258    5.9275
    0.7200    2.6022    5.3258    5.9275
    0.7400    2.6022    5.3258    5.9275
    0.7600    2.6022    5.3258    5.9275
    0.7800    2.6022    5.3258    5.9275
    0.8000    2.6022    5.3258    5.9275
    0.8200    2.6022    5.3258    5.9275
    0.8400    2.6022    5.3258    5.9275
    0.8600    2.6022    5.3258    5.9275
    0.8800    2.6022    5.3258    5.9275
    0.9000    2.6022    5.3258    5.9275
    0.9200    2.6022    5.3258    5.9275
    0.9400    2.6022    5.3258    5.9275
    0.9600    2.6022    5.3258    5.9275
    0.9800    2.6022    5.3258    5.9275
    1.0000    2.6022    5.3258    5.9275
    1.0200    2.6022    5.3258    5.9275
    1.0400    2.6022    5.3258    5.9275
    1.0600    2.6022    5.3258    5.9275
    1.0800    2.6022    5.3258    5.9275
    1.1000    2.6022    5.3258    5.9275
    1.1200    2.6022    5.3258    5.9275
    1.1400    2.6022    5.3258    5.9275
    1.1600    2.6022    5.3258    5.9275
    1.1800    2.6021    5.3258    5.9275
    1.2000    2.6021    5.3258    5.9275
    1.2200    2.6021    5.3258    5.9275
    1.2400    2.6021    5.3258    5.9275
    1.2600    2.6021    5.3258    5.9275
    1.2800    2.6021    5.3258    5.9275
    1.3000    2.6021    5.3258    5.9275
    1.3200    2.6021    5.3258    5.9275
    1.3400    2.6021    5.3258    5.9275
    1.3600    2.6021    5.3258    5.9275
    1.3800    2.6021    5.3258    5.9275
    1.4000    2.6021    5.3258    5.9275
    1.4200    2.6021    5.3258    5.9275
    1.4400    2.6021    5.3258    5.9275
    1.4600    2.6021    5.3258    5.9275
    1.4800    2.6021    5.3258    5.9275
    1.5000    2.6021    5.3258    5.9275
    1.5200    2.6021    5.3258    5.9275
    1.5400    2.6021    5.3258    5.9275
    1.5600    2.6021    5.3258    5.9275
    1.5800    2.6021    5.3258    5.9275
    1.6000    2.6021    5.3258    5.9275
    1.6200    2.6021    5.3258    5.9275
    1.6400    2.6021    5.3258    5.9275
    1.6600    2.6021    5.3258    5.9275
    1.6800    2.6021    5.3258    5.9275
    1.7000    2.6021    5.3258    5.9275
    1.7200    2.6021    5.3258    5.9275
    1.7400    2.6021    5.3258    5.9275
    1.7600    2.6021    5.3258    5.9275
    1.7800    2.6021    5.3258    5.9275
    1.8000    2.6021    5.3258    5.9275
    1.8200    2.6021    5.3258    5.9275
    1.8400    2.6021    5.3258    5.9275
    1.8600    2.6021    5.3258    5.9275
    1.8800    2.6021    5.3258    5.9275
    1.9000    2.6021    5.3258    5.9275
    1.9200    2.6021    5.3258    5.9275
    1.9400    2.6021    5.3258    5.9275
    1.9600    2.6021    5.3258    5.9275
    1.9800    2.6021    5.3258    5.9275
    2.0000    2.6021    5.3258    5.9275
    2.0200    2.6021    5.3258    5.9275
    2.0400    2.6021    5.3258    5.9275
    2.0600    2.6021    5.3258    5.9275
    2.0800    2.6021    5.3258    5.9275
    2.1000    2.6021    5.3258    5.9275
    2.1200    2.6021    5.3258    5.9275
    2.1400    2.6021    5.3258    5.9275
    2.1600    2.6021    5.3258    5.9275
    2.1800    2.6021    5.3258    5.9275
    2.2000    2.6021    5.3258    5.9275
    2.2200    2.6021    5.3258    5.9275
    2.2400    2.6021    5.3258    5.9275
    2.2600    2.6021    5.3258    5.9275
    2.2800    2.6021    5.3258    5.9275
    2.3000    2.6021    5.3258    5.9275
    2.3200    2.6021    5.3258    5.9275
    2.3400    2.6021    5.3258    5.9275
    2.3600    2.6021    5.3258    5.9275
    2.3800    2.6021    5.3258    5.9275
    2.4000    2.6021    5.3258    5.9275
    2.4200    2.6021    5.3258    5.9275
    2.4400    2.6021    5.3258    5.9275
    2.4600    2.6021    5.3258    5.9275
    2.4800    2.6021    5.3258    5.9275
    2.5000    2.6021    5.3258    5.9275
    2.5200    2.6021    5.3258    5.9275
    2.5400    2.6021    5.3258    5.9275
    2.5600    2.6021    5.3258    5.9275
    2.5800    2.6021    5.3258    5.9275
    2.6000    2.6021    5.3258    5.9275
    2.6200    2.6021    5.3258    5.9275
    2.6400    2.6021    5.3258    5.9275
    2.6600    2.6021    5.3258    5.9275
    2.6800    2.6021    5.3258    5.9275
    2.7000    2.6021    5.3258    5.9275
    2.7200    2.6021    5.3258    5.9275
    2.7400    2.6021    5.3258    5.9275
    2.7600    2.6021    5.3258    5.9275
    2.7800    2.6021    5.3258    5.9275
    2.8000    2.6021    5.3258    5.9275
    2.8200    2.6021    5.3258    5.9275
    2.8400    2.6021    5.3258    5.9274
    2.8600    2.6021    5.3258    5.9274
    2.8800    2.6021    5.3258    5.9274
    2.9000    2.6021    5.3258    5.9274
    2.9200    2.6021    5.3258    5.9274
    2.9400    2.6021    5.3258    5.9274
    2.9600    2.6021    5.3258    5.9274
    2.9800    2.6021    5.3258    5.9274
    3.0000    2.6021    5.3258    5.9274
    3.0200    2.6021    5.3258    5.9274
    3.0400    2.6021    5.3258    5.9274
    3.0600    2.6021    5.3258    5.9274
    3.0800    2.6021    5.3258    5.9274
    3.1000    2.6021    5.3258    5.9274
    3.1200    2.6021    5.3258    5.9274
    3.1400    2.6021    5.3258    5.9274
    3.1600    2.6021    5.3258    5.9274
    3.1800    2.6021    5.3258    5.9274
    3.2000    2.6021    5.3258    5.9274
    3.2200    2.6021    5.3258    5.9274
    3.2400    2.6021    5.3258    5.9274
    3.2600    2.6021    5.3258    5.9274
    3.2800    2.6021    5.3258    5.9274
    3.3000    2.6021    5.3258    5.9274
    3.3200    2.6021    5.3258    5.9274
    3.3400    2.6021    5.3258    5.9274
    3.3600    2.6021    5.3258    5.9274
    3.3800    2.6021    5.3258    5.9274
    3.4000    2.6021    5.3258    5.9274
    3.4200    2.6021    5.3258    5.9274
    3.4400    2.6021    5.3258    5.9274
    3.4600    2.6021    5.3258    5.9274
    3.4800    2.6021    5.3258    5.9274
    3.5000    2.6021    5.3258    5.9274
    3.5200    2.6021    5.3258    5.9274
    3.5400    2.6021    5.3258    5.9274
    3.5600    2.6021    5.3258    5.9274
    3.5800    2.6021    5.3258    5.9274
    3.6000    2.6021    5.3258    5.9274
    3.6200    2.6021    5.3258    5.9274
    3.6400    2.6021    5.3258    5.9274
    3.6600    2.6021    5.3258    5.9274
    3.6800    2.6021    5.3258    5.9274
    3.7000    2.6021    5.3258    5.9274
    3.7200    2.6021    5.3258    5.9274
    3.7400    2.6021    5.3258    5.9274
    3.7600    2.6021    5.3258    5.9274
    3.7800    2.6021    5.3258    5.9274
    3.8000    2.6021    5.3258    5.9274
    3.8200    2.6021    5.3258    5.9274
    3.8400    2.6021    5.3258    5.9274
    3.8600    2.6021    5.3258    5.9274
    3.8800    2.6021    5.3258    5.9274
    3.9000    2.6021    5.3258    5.9274
    3.9200    2.6021    5.3258    5.9274
    3.9400    2.6021    5.3258    5.9274
    3.9600    2.6021    5.3258    5.9274
    3.9800    2.6021    5.3258    5.9274
    4.0000    2.6021    5.3258    5.9274
    4.0200    2.6021    5.3258    5.9274
    4.0400    2.6021    5.3258    5.9274
    4.0600    2.6021    5.3258    5.9274
    4.0800    2.6021    5.3258    5.9274
    4.1000    2.6021    5.3258    5.9274
    4.1200    2.6021    5.3258    5.9275
    4.1400    2.6021    5.3258    5.9275
    4.1600    2.6021    5.3258    5.9275
    4.1800    2.6021    5.3258    5.9275
    4.2000    2.6021    5.3258    5.9275
    4.2200    2.6021    5.3258    5.9275
    4.2400    2.6021    5.3258    5.9275
    4.2600    2.6021    5.3258    5.9275
    4.2800    2.6021    5.3258    5.9275
    4.3000    2.6021    5.3258    5.9275
    4.3200    2.6021    5.3258    5.9275
    4.3400    2.6021    5.3258    5.9275
    4.3600    2.6021    5.3258    5.9275
    4.3800    2.6021    5.3258    5.9275
    4.4000    2.6021    5.3258    5.9275
    4.4200    2.6021    5.3258    5.9275
    4.4400    2.6021    5.3258    5.9275
    4.4600    2.6021    5.3258    5.9275
    4.4800    2.6021    5.3258    5.9275
    4.5000    2.6021    5.3258    5.9275
    4.5200    2.6021    5.3258    5.9275
    4.5400    2.6021    5.3258    5.9275
    4.5600    2.6021    5.3258    5.9275
    4.5800    2.6021    5.3258    5.9275
    4.6000    2.6021    5.3258    5.9275
    4.6200    2.6021    5.3258    5.9275
    4.6400    2.6021    5.3258    5.9275
    4.6600    2.6021    5.3258    5.9275
    4.6800    2.6021    5.3258    5.9275
    4.7000    2.6021    5.3258    5.9275
    4.7200    2.6021    5.3258    5.9275
    4.7400    2.6021    5.3258    5.9275
    4.7600    2.6021    5.3258    5.9275
    4.7800    2.6021    5.3258    5.9275
    4.8000    2.6021    5.3258    5.9275
    4.8200    2.6021    5.3258    5.9275
    4.8400    2.6021    5.3258    5.9275
    4.8600    2.6021    5.3258    5.9275
    4.8800    2.6021    5.3258    5.9275
    4.9000    2.6021    5.3258    5.9275
    4.9200    2.6021    5.3258    5.9275
    4.9400    2.6021    5.3258    5.9275
    4.9600    2.6021    5.3258    5.9275
    4.9800    2.6021    5.3258    5.9275
    5.0000    2.6021    5.3258    5.9275
    5.0200    2.6021    5.3258    5.9275
    5.0400    2.6022    5.3258    5.9275
    5.0600    2.6022    5.3258    5.9276
    5.0800    2.6023    5.3259    5.9277
    5.1000    2.6025    5.3259    5.9278
    5.1200    2.6026    5.3260    5.9279
    5.1400    2.6028    5.3261    5.9280
    5.1600    2.6029    5.3262    5.9282
    5.1800    2.6032    5.3263    5.9284
    5.2000    2.6034    5.3264    5.9286
    5.2200    2.6037    5.3266    5.9289
    5.2400    2.6040    5.3267    5.9291
    5.2600    2.6043    5.3269    5.9294
    5.2800    2.6046    5.3271    5.9297
    5.3000    2.6050    5.3272    5.9300
    5.3200    2.6054    5.3275    5.9304
    5.3400    2.6058    5.3277    5.9308
    5.3600    2.6062    5.3279    5.9312
    5.3800    2.6067    5.3281    5.9316
    5.4000    2.6071    5.3284    5.9320
    5.4200    2.6076    5.3287    5.9325
    5.4400    2.6082    5.3289    5.9330
    5.4600    2.6087    5.3292    5.9335
    5.4800    2.6093    5.3295    5.9340
    5.5000    2.6099    5.3299    5.9346
    5.5200    2.6105    5.3302    5.9351
    5.5400    2.6112    5.3305    5.9357
    5.5600    2.6118    5.3309    5.9363
    5.5800    2.6125    5.3313    5.9370
    5.6000    2.6132    5.3316    5.9376
    5.6200    2.6139    5.3320    5.9383
    5.6400    2.6147    5.3324    5.9390
    5.6600    2.6155    5.3328    5.9397
    5.6800    2.6163    5.3333    5.9404
    5.7000    2.6171    5.3337    5.9412
    5.7200    2.6179    5.3342    5.9420
    5.7400    2.6188    5.3346    5.9427
    5.7600    2.6196    5.3351    5.9436
    5.7800    2.6205    5.3356    5.9444
    5.8000    2.6215    5.3361    5.9452
    5.8200    2.6224    5.3366    5.9461
    5.8400    2.6233    5.3371    5.9470
    5.8600    2.6243    5.3377    5.9479
    5.8800    2.6253    5.3382    5.9488
    5.9000    2.6263    5.3388    5.9498
    5.9200    2.6273    5.3393    5.9507
    5.9400    2.6284    5.3399    5.9517
    5.9600    2.6294    5.3405    5.9527
    5.9800    2.6305    5.3411    5.9537
    6.0000    2.6316    5.3417    5.9547
    6.0200    2.6327    5.3423    5.9558
    6.0400    2.6338    5.3429    5.9568
    6.0600    2.6349    5.3436    5.9579
    6.0800    2.6361    5.3442    5.9590
    6.1000    2.6373    5.3449    5.9601
    6.1200    2.6384    5.3456    5.9612
    6.1400    2.6396    5.3462    5.9624
    6.1600    2.6408    5.3469    5.9635
    6.1800    2.6420    5.3476    5.9647
    6.2000    2.6433    5.3483    5.9659
    6.2200    2.6445    5.3490    5.9671
    6.2400    2.6458    5.3498    5.9683
    6.2600    2.6470    5.3505    5.9695
    6.2800    2.6483    5.3513    5.9707
    6.3000    2.6496    5.3520    5.9720
    6.3200    2.6509    5.3528    5.9732
    6.3400    2.6522    5.3535    5.9745
    6.3600    2.6535    5.3543    5.9758
    6.3800    2.6548    5.3551    5.9771
    6.4000    2.6562    5.3559    5.9784
    6.4200    2.6575    5.3567    5.9797
    6.4400    2.6588    5.3575    5.9810
    6.4600    2.6602    5.3583    5.9823
    6.4800    2.6616    5.3592    5.9837
    6.5000    2.6629    5.3600    5.9850
    6.5200    2.6643    5.3608    5.9864
    6.5400    2.6657    5.3617    5.9878
    6.5600    2.6671    5.3626    5.9892
    6.5800    2.6684    5.3634    5.9906
    6.6000    2.6698    5.3643    5.9920
    6.6200    2.6712    5.3652    5.9934
    6.6400    2.6726    5.3661    5.9948
    6.6600    2.6740    5.3670    5.9962
    6.6800    2.6754    5.3679    5.9976
    6.7000    2.6768    5.3688    5.9991
    6.7200    2.6782    5.3697    6.0005
    6.7400    2.6796    5.3706    6.0020
    6.7600    2.6810    5.3715    6.0034
    6.7800    2.6825    5.3724    6.0049
    6.8000    2.6839    5.3734    6.0064
    6.8200    2.6853    5.3743    6.0078
    6.8400    2.6867    5.3753    6.0093
    6.8600    2.6881    5.3762    6.0108
    6.8800    2.6895    5.3772    6.0123
    6.9000    2.6909    5.3781    6.0137
    6.9200    2.6923    5.3791    6.0152
    6.9400    2.6937    5.3801    6.0167
    6.9600    2.6950    5.3810    6.0182
    6.9800    2.6964    5.3820    6.0197
    7.0000    2.6978    5.3830    6.0212
    7.0200    2.6992    5.3840    6.0227
    7.0400    2.7006    5.3850    6.0242
    7.0600    2.7019    5.3860    6.0257
    7.0800    2.7033    5.3870    6.0272
    7.1000    2.7046    5.3880    6.0287
    7.1200    2.7060    5.3890    6.0302
    7.1400    2.7073    5.3900    6.0317
    7.1600    2.7086    5.3910    6.0332
    7.1800    2.7099    5.3920    6.0347
    7.2000    2.7112    5.3930    6.0362
    7.2200    2.7125    5.3941    6.0377
    7.2400    2.7138    5.3951    6.0392
    7.2600    2.7151    5.3961    6.0407
    7.2800    2.7164    5.3971    6.0422
    7.3000    2.7176    5.3982    6.0437
    7.3200    2.7189    5.3992    6.0451
    7.3400    2.7201    5.4003    6.0466
    7.3600    2.7213    5.4013    6.0481
    7.3800    2.7225    5.4023    6.0496
    7.4000    2.7237    5.4034    6.0510
    7.4200    2.7249    5.4044    6.0525
    7.4400    2.7261    5.4055    6.0540
    7.4600    2.7272    5.4065    6.0554
    7.4800    2.7284    5.4075    6.0569
    7.5000    2.7295    5.4086    6.0583
    7.5200    2.7306    5.4096    6.0597
    7.5400    2.7317    5.4107    6.0612
    7.5600    2.7328    5.4117    6.0626
    7.5800    2.7338    5.4128    6.0640
    7.6000    2.7349    5.4138    6.0654
    7.6200    2.7359    5.4149    6.0668
    7.6400    2.7369    5.4159    6.0682
    7.6600    2.7379    5.4170    6.0696
    7.6800    2.7389    5.4180    6.0710
    7.7000    2.7399    5.4191    6.0723
    7.7200    2.7408    5.4201    6.0737
    7.7400    2.7417    5.4212    6.0751
    7.7600    2.7426    5.4222    6.0764
    7.7800    2.7435    5.4233    6.0777
    7.8000    2.7444    5.4243    6.0791
    7.8200    2.7452    5.4254    6.0804
    7.8400    2.7460    5.4264    6.0817
    7.8600    2.7468    5.4275    6.0830
    7.8800    2.7476    5.4285    6.0842
    7.9000    2.7484    5.4295    6.0855
    7.9200    2.7491    5.4306    6.0868
    7.9400    2.7499    5.4316    6.0880
    7.9600    2.7505    5.4326    6.0893
    7.9800    2.7512    5.4337    6.0905
    8.0000    2.7519    5.4347    6.0917
    8.0200    2.7525    5.4357    6.0929
    8.0400    2.7531    5.4368    6.0941
    8.0600    2.7537    5.4378    6.0953
    8.0800    2.7543    5.4388    6.0964
    8.1000    2.7548    5.4398    6.0976
    8.1200    2.7553    5.4408    6.0987
    8.1400    2.7558    5.4419    6.0999
    8.1600    2.7563    5.4429    6.1010
    8.1800    2.7567    5.4439    6.1021
    8.2000    2.7571    5.4449    6.1032
    8.2200    2.7575    5.4459    6.1042
    8.2400    2.7579    5.4469    6.1053
    8.2600    2.7583    5.4479    6.1063
    8.2800    2.7586    5.4489    6.1074
    8.3000    2.7589    5.4499    6.1084
    8.3200    2.7592    5.4509    6.1094
    8.3400    2.7594    5.4518    6.1104
    8.3600    2.7596    5.4528    6.1114
    8.3800    2.7598    5.4538    6.1123
    8.4000    2.7600    5.4548    6.1133
    8.4200    2.7601    5.4557    6.1142
    8.4400    2.7603    5.4567    6.1151
    8.4600    2.7604    5.4577    6.1160
    8.4800    2.7604    5.4586    6.1169
    8.5000    2.7605    5.4596    6.1178
    8.5200    2.7605    5.4605    6.1186
    8.5400    2.7605    5.4614    6.1195
    8.5600    2.7605    5.4624    6.1203
    8.5800    2.7604    5.4633    6.1211
    8.6000    2.7603    5.4642    6.1219
    8.6200    2.7602    5.4652    6.1226
    8.6400    2.7601    5.4661    6.1234
    8.6600    2.7599    5.4670    6.1242
    8.6800    2.7597    5.4679    6.1249
    8.7000    2.7595    5.4688    6.1256
    8.7200    2.7593    5.4697    6.1263
    8.7400    2.7590    5.4706    6.1270
    8.7600    2.7587    5.4715    6.1276
    8.7800    2.7584    5.4724    6.1283
    8.8000    2.7580    5.4733    6.1289
    8.8200    2.7577    5.4742    6.1295
    8.8400    2.7573    5.4750    6.1301
    8.8600    2.7569    5.4759    6.1307
    8.8800    2.7564    5.4768    6.1313
    8.9000    2.7559    5.4776    6.1318
    8.9200    2.7554    5.4785    6.1324
    8.9400    2.7549    5.4793    6.1329
    8.9600    2.7544    5.4801    6.1334
    8.9800    2.7538    5.4810    6.1339
    9.0000    2.7532    5.4818    6.1344
    9.0200    2.7526    5.4826    6.1348
    9.0400    2.7519    5.4834    6.1352
    9.0600    2.7513    5.4842    6.1357
    9.0800    2.7506    5.4851    6.1361
    9.1000    2.7499    5.4859    6.1365
    9.1200    2.7491    5.4866    6.1369
    9.1400    2.7483    5.4874    6.1372
    9.1600    2.7476    5.4882    6.1376
    9.1800    2.7467    5.4890    6.1379
    9.2000    2.7459    5.4898    6.1382
    9.2200    2.7450    5.4905    6.1385
    9.2400    2.7442    5.4913    6.1388
    9.2600    2.7433    5.4920    6.1391
    9.2800    2.7423    5.4928    6.1393
    9.3000    2.7414    5.4935    6.1396
    9.3200    2.7404    5.4943    6.1398
    9.3400    2.7394    5.4950    6.1400
    9.3600    2.7384    5.4957    6.1402
    9.3800    2.7373    5.4965    6.1404
    9.4000    2.7363    5.4972    6.1405
    9.4200    2.7352    5.4979    6.1407
    9.4400    2.7341    5.4986    6.1408
    9.4600    2.7330    5.4993    6.1409
    9.4800    2.7318    5.5000    6.1411
    9.5000    2.7307    5.5006    6.1411
    9.5200    2.7295    5.5013    6.1412
    9.5400    2.7283    5.5020    6.1413
    9.5600    2.7271    5.5027    6.1414
    9.5800    2.7258    5.5033    6.1414
    9.6000    2.7246    5.5040    6.1414
    9.6200    2.7233    5.5046    6.1414
    9.6400    2.7220    5.5053    6.1414
    9.6600    2.7207    5.5059    6.1414
    9.6800    2.7194    5.5065    6.1414
    9.7000    2.7180    5.5072    6.1414
    9.7200    2.7167    5.5078    6.1413
    9.7400    2.7153    5.5084    6.1413
    9.7600    2.7139    5.5090    6.1412
    9.7800    2.7125    5.5096    6.1411
    9.8000    2.7111    5.5102    6.1410
    9.8200    2.7097    5.5108    6.1409
    9.8400    2.7082    5.5114    6.1408
    9.8600    2.7067    5.5120    6.1407
    9.8800    2.7053    5.5125    6.1406
    9.9000    2.7038    5.5131    6.1404
    9.9200    2.7023    5.5137    6.1402
    9.9400    2.7007    5.5142    6.1401
    9.9600    2.6992    5.5148    6.1399
    9.9800    2.6977    5.5153    6.1397
   10.0000    2.6961    5.5159    6.1395


==> DBEC-GP-OMP/output/real2dXY-th/real2dXY-th-out.txt <==
 Number of Threads =          20
 Real time propagation 2d,   OPTION =   2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0,    aDD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMMA =   0.50, NU =   0.25
  Axial Gaussian Width =   0.50
 
 # Space Stp: NX =      256, NY =      512
  Space Step: DX =   0.100000, DY =   0.100000
 # Time Stp : NSTP =         0, NPAS =      5000, NRUN =      5000
   Time Step:   DT =   0.000500
 
 * Change for dynamics: GPAR =       1.100  GDPAR =       1.100
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial    :       1.0000      5.4401      3.6042     5.9275     0.0076
After NPAS iter.:  1.0000      5.4402      3.6042     5.9275     0.0076
After NRUN iter.:  1.0000      5.6759      3.7844     6.1395     0.0071
                   -----------------------------------------------------
 
 Clock Time:      88 seconds
   CPU Time:    1750 seconds


==> DBEC-GP-OMP/output/real2dXY-th/real2dXY-th-rms.txt <==
 Real time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       2.60218         5.32578         5.92750
  After NPAS iter.:       2.60213         5.32576         5.92746
  After NRUN iter.:       2.69613         5.51585         6.13952
                   -----------------------------------------------------


==> DBEC-GP-OMP/output/real2dXZ-th/real2dXZ-th-den1d_x.txt <==
    -25.60     0.00000E+000
    -25.50     0.76439E-012
    -25.40     0.10060E-011
    -25.30     0.16354E-011
    -25.20     0.14317E-011
    -25.10     0.13441E-011
    -25.00     0.23951E-011
    -24.90     0.14335E-011
    -24.80     0.12197E-011
    -24.70     0.12368E-011
    -24.60     0.12545E-011
    -24.50     0.79328E-012
    -24.40     0.10566E-011
    -24.30     0.14701E-011
    -24.20     0.10264E-011
    -24.10     0.13821E-011
    -24.00     0.12648E-011
    -23.90     0.13760E-011
    -23.80     0.11483E-011
    -23.70     0.12707E-011
    -23.60     0.16030E-011
    -23.50     0.16079E-011
    -23.40     0.17060E-011
    -23.30     0.14263E-011
    -23.20     0.13771E-011
    -23.10     0.12662E-011
    -23.00     0.18963E-011
    -22.90     0.12577E-011
    -22.80     0.11375E-011
    -22.70     0.16978E-011
    -22.60     0.17685E-011
    -22.50     0.16449E-011
    -22.40     0.14328E-011
    -22.30     0.16687E-011
    -22.20     0.11606E-011
    -22.10     0.10646E-011
    -22.00     0.98895E-012
    -21.90     0.12215E-011
    -21.80     0.13133E-011
    -21.70     0.13830E-011
    -21.60     0.14171E-011
    -21.50     0.14742E-011
    -21.40     0.98669E-012
    -21.30     0.12513E-011
    -21.20     0.97900E-012
    -21.10     0.14190E-011
    -21.00     0.83291E-012
    -20.90     0.12823E-011
    -20.80     0.95912E-012
    -20.70     0.12587E-011
    -20.60     0.15142E-011
    -20.50     0.10276E-011
    -20.40     0.11374E-011
    -20.30     0.10593E-011
    -20.20     0.79652E-012
    -20.10     0.10620E-011
    -20.00     0.86808E-012
    -19.90     0.10946E-011
    -19.80     0.10683E-011
    -19.70     0.93769E-012
    -19.60     0.76880E-012
    -19.50     0.65835E-012
    -19.40     0.84680E-012
    -19.30     0.14113E-011
    -19.20     0.74297E-012
    -19.10     0.80649E-012
    -19.00     0.10938E-011
    -18.90     0.81643E-012
    -18.80     0.10944E-011
    -18.70     0.10463E-011
    -18.60     0.10546E-011
    -18.50     0.12334E-011
    -18.40     0.62084E-012
    -18.30     0.11796E-011
    -18.20     0.89675E-012
    -18.10     0.68224E-012
    -18.00     0.13593E-011
    -17.90     0.95024E-012
    -17.80     0.84490E-012
    -17.70     0.82684E-012
    -17.60     0.77688E-012
    -17.50     0.14949E-011
    -17.40     0.10245E-011
    -17.30     0.12326E-011
    -17.20     0.11071E-011
    -17.10     0.89465E-012
    -17.00     0.89661E-012
    -16.90     0.97230E-012
    -16.80     0.10795E-011
    -16.70     0.10694E-011
    -16.60     0.12660E-011
    -16.50     0.10875E-011
    -16.40     0.81499E-012
    -16.30     0.96643E-012
    -16.20     0.13030E-011
    -16.10     0.17024E-011
    -16.00     0.25782E-011
    -15.90     0.38621E-011
    -15.80     0.46167E-011
    -15.70     0.75619E-011
    -15.60     0.14096E-010
    -15.50     0.20523E-010
    -15.40     0.41387E-010
    -15.30     0.63765E-010
    -15.20     0.11070E-009
    -15.10     0.18122E-009
    -15.00     0.30585E-009
    -14.90     0.51654E-009
    -14.80     0.86542E-009
    -14.70     0.14605E-008
    -14.60     0.23487E-008
    -14.50     0.38842E-008
    -14.40     0.62038E-008
    -14.30     0.10022E-007
    -14.20     0.16106E-007
    -14.10     0.25476E-007
    -14.00     0.40242E-007
    -13.90     0.62869E-007
    -13.80     0.97250E-007
    -13.70     0.14998E-006
    -13.60     0.22904E-006
    -13.50     0.34732E-006
    -13.40     0.52305E-006
    -13.30     0.78046E-006
    -13.20     0.11565E-005
    -13.10     0.16988E-005
    -13.00     0.24769E-005
    -12.90     0.35807E-005
    -12.80     0.51379E-005
    -12.70     0.73072E-005
    -12.60     0.10315E-004
    -12.50     0.14434E-004
    -12.40     0.20030E-004
    -12.30     0.27571E-004
    -12.20     0.37620E-004
    -12.10     0.50906E-004
    -12.00     0.68296E-004
    -11.90     0.90844E-004
    -11.80     0.11979E-003
    -11.70     0.15663E-003
    -11.60     0.20298E-003
    -11.50     0.26082E-003
    -11.40     0.33223E-003
    -11.30     0.41956E-003
    -11.20     0.52534E-003
    -11.10     0.65221E-003
    -11.00     0.80290E-003
    -10.90     0.98019E-003
    -10.80     0.11868E-002
    -10.70     0.14254E-002
    -10.60     0.16986E-002
    -10.50     0.20084E-002
    -10.40     0.23569E-002
    -10.30     0.27456E-002
    -10.20     0.31757E-002
    -10.10     0.36482E-002
    -10.00     0.41632E-002
     -9.90     0.47208E-002
     -9.80     0.53206E-002
     -9.70     0.59617E-002
     -9.60     0.66430E-002
     -9.50     0.73630E-002
     -9.40     0.81203E-002
     -9.30     0.89126E-002
     -9.20     0.97384E-002
     -9.10     0.10595E-001
     -9.00     0.11481E-001
     -8.90     0.12394E-001
     -8.80     0.13331E-001
     -8.70     0.14292E-001
     -8.60     0.15272E-001
     -8.50     0.16272E-001
     -8.40     0.17288E-001
     -8.30     0.18319E-001
     -8.20     0.19364E-001
     -8.10     0.20421E-001
     -8.00     0.21488E-001
     -7.90     0.22565E-001
     -7.80     0.23649E-001
     -7.70     0.24740E-001
     -7.60     0.25837E-001
     -7.50     0.26938E-001
     -7.40     0.28044E-001
     -7.30     0.29152E-001
     -7.20     0.30263E-001
     -7.10     0.31374E-001
     -7.00     0.32487E-001
     -6.90     0.33599E-001
     -6.80     0.34711E-001
     -6.70     0.35821E-001
     -6.60     0.36929E-001
     -6.50     0.38035E-001
     -6.40     0.39138E-001
     -6.30     0.40237E-001
     -6.20     0.41331E-001
     -6.10     0.42421E-001
     -6.00     0.43505E-001
     -5.90     0.44583E-001
     -5.80     0.45655E-001
     -5.70     0.46719E-001
     -5.60     0.47776E-001
     -5.50     0.48825E-001
     -5.40     0.49865E-001
     -5.30     0.50896E-001
     -5.20     0.51917E-001
     -5.10     0.52928E-001
     -5.00     0.53928E-001
     -4.90     0.54917E-001
     -4.80     0.55894E-001
     -4.70     0.56860E-001
     -4.60     0.57812E-001
     -4.50     0.58751E-001
     -4.40     0.59677E-001
     -4.30     0.60589E-001
     -4.20     0.61486E-001
     -4.10     0.62368E-001
     -4.00     0.63235E-001
     -3.90     0.64086E-001
     -3.80     0.64921E-001
     -3.70     0.65739E-001
     -3.60     0.66540E-001
     -3.50     0.67324E-001
     -3.40     0.68090E-001
     -3.30     0.68838E-001
     -3.20     0.69567E-001
     -3.10     0.70277E-001
     -3.00     0.70969E-001
     -2.90     0.71640E-001
     -2.80     0.72292E-001
     -2.70     0.72924E-001
     -2.60     0.73535E-001
     -2.50     0.74126E-001
     -2.40     0.74695E-001
     -2.30     0.75243E-001
     -2.20     0.75770E-001
     -2.10     0.76275E-001
     -2.00     0.76758E-001
     -1.90     0.77219E-001
     -1.80     0.77657E-001
     -1.70     0.78073E-001
     -1.60     0.78466E-001
     -1.50     0.78836E-001
     -1.40     0.79183E-001
     -1.30     0.79507E-001
     -1.20     0.79807E-001
     -1.10     0.80084E-001
     -1.00     0.80338E-001
     -0.90     0.80567E-001
     -0.80     0.80773E-001
     -0.70     0.80955E-001
     -0.60     0.81112E-001
     -0.50     0.81246E-001
     -0.40     0.81355E-001
     -0.30     0.81440E-001
     -0.20     0.81500E-001
     -0.10     0.81537E-001
      0.00     0.81549E-001
      0.10     0.81537E-001
      0.20     0.81500E-001
      0.30     0.81440E-001
      0.40     0.81355E-001
      0.50     0.81246E-001
      0.60     0.81112E-001
      0.70     0.80955E-001
      0.80     0.80773E-001
      0.90     0.80567E-001
      1.00     0.80338E-001
      1.10     0.80085E-001
      1.20     0.79807E-001
      1.30     0.79507E-001
      1.40     0.79183E-001
      1.50     0.78836E-001
      1.60     0.78466E-001
      1.70     0.78073E-001
      1.80     0.77657E-001
      1.90     0.77219E-001
      2.00     0.76758E-001
      2.10     0.76275E-001
      2.20     0.75770E-001
      2.30     0.75243E-001
      2.40     0.74695E-001
      2.50     0.74125E-001
      2.60     0.73535E-001
      2.70     0.72924E-001
      2.80     0.72292E-001
      2.90     0.71640E-001
      3.00     0.70969E-001
      3.10     0.70277E-001
      3.20     0.69567E-001
      3.30     0.68838E-001
      3.40     0.68090E-001
      3.50     0.67324E-001
      3.60     0.66540E-001
      3.70     0.65739E-001
      3.80     0.64921E-001
      3.90     0.64086E-001
      4.00     0.63235E-001
      4.10     0.62368E-001
      4.20     0.61486E-001
      4.30     0.60589E-001
      4.40     0.59677E-001
      4.50     0.58751E-001
      4.60     0.57812E-001
      4.70     0.56860E-001
      4.80     0.55894E-001
      4.90     0.54917E-001
      5.00     0.53928E-001
      5.10     0.52928E-001
      5.20     0.51917E-001
      5.30     0.50896E-001
      5.40     0.49865E-001
      5.50     0.48825E-001
      5.60     0.47776E-001
      5.70     0.46719E-001
      5.80     0.45655E-001
      5.90     0.44583E-001
      6.00     0.43505E-001
      6.10     0.42421E-001
      6.20     0.41331E-001
      6.30     0.40237E-001
      6.40     0.39138E-001
      6.50     0.38035E-001
      6.60     0.36930E-001
      6.70     0.35821E-001
      6.80     0.34711E-001
      6.90     0.33599E-001
      7.00     0.32487E-001
      7.10     0.31374E-001
      7.20     0.30263E-001
      7.30     0.29152E-001
      7.40     0.28044E-001
      7.50     0.26938E-001
      7.60     0.25837E-001
      7.70     0.24740E-001
      7.80     0.23649E-001
      7.90     0.22565E-001
      8.00     0.21488E-001
      8.10     0.20421E-001
      8.20     0.19364E-001
      8.30     0.18319E-001
      8.40     0.17288E-001
      8.50     0.16272E-001
      8.60     0.15272E-001
      8.70     0.14291E-001
      8.80     0.13332E-001
      8.90     0.12394E-001
      9.00     0.11481E-001
      9.10     0.10595E-001
      9.20     0.97384E-002
      9.30     0.89126E-002
      9.40     0.81203E-002
      9.50     0.73630E-002
      9.60     0.66430E-002
      9.70     0.59617E-002
      9.80     0.53206E-002
      9.90     0.47208E-002
     10.00     0.41632E-002
     10.10     0.36482E-002
     10.20     0.31757E-002
     10.30     0.27456E-002
     10.40     0.23569E-002
     10.50     0.20084E-002
     10.60     0.16986E-002
     10.70     0.14255E-002
     10.80     0.11868E-002
     10.90     0.98018E-003
     11.00     0.80290E-003
     11.10     0.65221E-003
     11.20     0.52536E-003
     11.30     0.41956E-003
     11.40     0.33223E-003
     11.50     0.26082E-003
     11.60     0.20297E-003
     11.70     0.15663E-003
     11.80     0.11979E-003
     11.90     0.90842E-004
     12.00     0.68295E-004
     12.10     0.50908E-004
     12.20     0.37618E-004
     12.30     0.27572E-004
     12.40     0.20031E-004
     12.50     0.14433E-004
     12.60     0.10316E-004
     12.70     0.73079E-005
     12.80     0.51378E-005
     12.90     0.35808E-005
     13.00     0.24769E-005
     13.10     0.16986E-005
     13.20     0.11566E-005
     13.30     0.78042E-006
     13.40     0.52309E-006
     13.50     0.34748E-006
     13.60     0.22901E-006
     13.70     0.15001E-006
     13.80     0.97229E-007
     13.90     0.62750E-007
     14.00     0.40258E-007
     14.10     0.25493E-007
     14.20     0.16122E-007
     14.30     0.10067E-007
     14.40     0.61912E-008
     14.50     0.38648E-008
     14.60     0.23407E-008
     14.70     0.14522E-008
     14.80     0.87353E-009
     14.90     0.52422E-009
     15.00     0.30688E-009
     15.10     0.18065E-009
     15.20     0.10785E-009
     15.30     0.61979E-010
     15.40     0.41879E-010
     15.50     0.21606E-010
     15.60     0.14249E-010
     15.70     0.74939E-011
     15.80     0.45396E-011
     15.90     0.34036E-011
     16.00     0.26126E-011
     16.10     0.18948E-011
     16.20     0.11285E-011
     16.30     0.10608E-011
     16.40     0.79892E-012
     16.50     0.95032E-012
     16.60     0.11964E-011
     16.70     0.89878E-012
     16.80     0.11638E-011
     16.90     0.10820E-011
     17.00     0.11390E-011
     17.10     0.76498E-012
     17.20     0.98453E-012
     17.30     0.10329E-011
     17.40     0.98175E-012
     17.50     0.16023E-011
     17.60     0.85449E-012
     17.70     0.87808E-012
     17.80     0.83212E-012
     17.90     0.90614E-012
     18.00     0.11301E-011
     18.10     0.69053E-012
     18.20     0.97147E-012
     18.30     0.12317E-011
     18.40     0.65741E-012
     18.50     0.97069E-012
     18.60     0.10060E-011
     18.70     0.93638E-012
     18.80     0.12803E-011
     18.90     0.87432E-012
     19.00     0.95483E-012
     19.10     0.74639E-012
     19.20     0.63708E-012
     19.30     0.14122E-011
     19.40     0.82214E-012
     19.50     0.64940E-012
     19.60     0.83756E-012
     19.70     0.78915E-012
     19.80     0.90178E-012
     19.90     0.10406E-011
     20.00     0.93440E-012
     20.10     0.10789E-011
     20.20     0.96460E-012
     20.30     0.79422E-012
     20.40     0.11085E-011
     20.50     0.85631E-012
     20.60     0.13773E-011
     20.70     0.13107E-011
     20.80     0.99745E-012
     20.90     0.13964E-011
     21.00     0.78032E-012
     21.10     0.12589E-011
     21.20     0.99525E-012
     21.30     0.11577E-011
     21.40     0.10253E-011
     21.50     0.12821E-011
     21.60     0.13207E-011
     21.70     0.13314E-011
     21.80     0.14421E-011
     21.90     0.15178E-011
     22.00     0.10691E-011
     22.10     0.10832E-011
     22.20     0.97657E-012
     22.30     0.13741E-011
     22.40     0.13729E-011
     22.50     0.16166E-011
     22.60     0.18441E-011
     22.70     0.16614E-011
     22.80     0.12601E-011
     22.90     0.13572E-011
     23.00     0.19158E-011
     23.10     0.10729E-011
     23.20     0.12647E-011
     23.30     0.14515E-011
     23.40     0.15581E-011
     23.50     0.15879E-011
     23.60     0.14435E-011
     23.70     0.13715E-011
     23.80     0.12339E-011
     23.90     0.13412E-011
     24.00     0.10866E-011
     24.10     0.12116E-011
     24.20     0.10570E-011
     24.30     0.14648E-011
     24.40     0.11647E-011
     24.50     0.70503E-012
     24.60     0.13064E-011
     24.70     0.88710E-012
     24.80     0.10480E-011
     24.90     0.14313E-011
     25.00     0.21692E-011
     25.10     0.13238E-011
     25.20     0.14388E-011
     25.30     0.22813E-011
     25.40     0.12206E-011
     25.50     0.92070E-012
     25.60     0.00000E+000


==> DBEC-GP-OMP/output/real2dXZ-th/real2dXZ-th-den1d_y.txt <==
    -12.80     0.00000E+000
    -12.70     0.43322E-012
    -12.60     0.15136E-011
    -12.50     0.26390E-011
    -12.40     0.32910E-011
    -12.30     0.34155E-011
    -12.20     0.31304E-011
    -12.10     0.24704E-011
    -12.00     0.17684E-011
    -11.90     0.14941E-011
    -11.80     0.14522E-011
    -11.70     0.13769E-011
    -11.60     0.16248E-011
    -11.50     0.17761E-011
    -11.40     0.11929E-011
    -11.30     0.10854E-011
    -11.20     0.17296E-011
    -11.10     0.15063E-011
    -11.00     0.10638E-011
    -10.90     0.13978E-011
    -10.80     0.14569E-011
    -10.70     0.11565E-011
    -10.60     0.11231E-011
    -10.50     0.13143E-011
    -10.40     0.10834E-011
    -10.30     0.98033E-012
    -10.20     0.12180E-011
    -10.10     0.93344E-012
    -10.00     0.10164E-011
     -9.90     0.10824E-011
     -9.80     0.92317E-012
     -9.70     0.10267E-011
     -9.60     0.10376E-011
     -9.50     0.89107E-012
     -9.40     0.11310E-011
     -9.30     0.84135E-012
     -9.20     0.11355E-011
     -9.10     0.85613E-012
     -9.00     0.11145E-011
     -8.90     0.87240E-012
     -8.80     0.11037E-011
     -8.70     0.87765E-012
     -8.60     0.10808E-011
     -8.50     0.89770E-012
     -8.40     0.10108E-011
     -8.30     0.95757E-012
     -8.20     0.89988E-012
     -8.10     0.10400E-011
     -8.00     0.82705E-012
     -7.90     0.10737E-011
     -7.80     0.89080E-012
     -7.70     0.10207E-011
     -7.60     0.10531E-011
     -7.50     0.10023E-011
     -7.40     0.11034E-011
     -7.30     0.11571E-011
     -7.20     0.10020E-011
     -7.10     0.12687E-011
     -7.00     0.10746E-011
     -6.90     0.10474E-011
     -6.80     0.13109E-011
     -6.70     0.89476E-012
     -6.60     0.11913E-011
     -6.50     0.11284E-011
     -6.40     0.98758E-012
     -6.30     0.12292E-011
     -6.20     0.11338E-011
     -6.10     0.12870E-011
     -6.00     0.12968E-011
     -5.90     0.15036E-011
     -5.80     0.19485E-011
     -5.70     0.18926E-011
     -5.60     0.28155E-011
     -5.50     0.48692E-011
     -5.40     0.60663E-011
     -5.30     0.92879E-011
     -5.20     0.16736E-010
     -5.10     0.25162E-010
     -5.00     0.41413E-010
     -4.90     0.76105E-010
     -4.80     0.15416E-009
     -4.70     0.33780E-009
     -4.60     0.81878E-009
     -4.50     0.22042E-008
     -4.40     0.62290E-008
     -4.30     0.17973E-007
     -4.20     0.52050E-007
     -4.10     0.14827E-006
     -4.00     0.41240E-006
     -3.90     0.11160E-005
     -3.80     0.29286E-005
     -3.70     0.74332E-005
     -3.60     0.18204E-004
     -3.50     0.42948E-004
     -3.40     0.97461E-004
     -3.30     0.21240E-003
     -3.20     0.44380E-003
     -3.10     0.88743E-003
     -3.00     0.16952E-002
     -2.90     0.30880E-002
     -2.80     0.53570E-002
     -2.70     0.88429E-002
     -2.60     0.13889E-001
     -2.50     0.20781E-001
     -2.40     0.29682E-001
     -2.30     0.40605E-001
     -2.20     0.53415E-001
     -2.10     0.67862E-001
     -2.00     0.83632E-001
     -1.90     0.10039E+000
     -1.80     0.11782E+000
     -1.70     0.13562E+000
     -1.60     0.15353E+000
     -1.50     0.17132E+000
     -1.40     0.18878E+000
     -1.30     0.20574E+000
     -1.20     0.22203E+000
     -1.10     0.23751E+000
     -1.00     0.25206E+000
     -0.90     0.26555E+000
     -0.80     0.27790E+000
     -0.70     0.28900E+000
     -0.60     0.29877E+000
     -0.50     0.30716E+000
     -0.40     0.31410E+000
     -0.30     0.31955E+000
     -0.20     0.32347E+000
     -0.10     0.32583E+000
      0.00     0.32661E+000
      0.10     0.32583E+000
      0.20     0.32347E+000
      0.30     0.31955E+000
      0.40     0.31410E+000
      0.50     0.30716E+000
      0.60     0.29877E+000
      0.70     0.28900E+000
      0.80     0.27790E+000
      0.90     0.26555E+000
      1.00     0.25206E+000
      1.10     0.23751E+000
      1.20     0.22203E+000
      1.30     0.20574E+000
      1.40     0.18878E+000
      1.50     0.17132E+000
      1.60     0.15353E+000
      1.70     0.13562E+000
      1.80     0.11782E+000
      1.90     0.10039E+000
      2.00     0.83632E-001
      2.10     0.67862E-001
      2.20     0.53415E-001
      2.30     0.40605E-001
      2.40     0.29682E-001
      2.50     0.20781E-001
      2.60     0.13889E-001
      2.70     0.88429E-002
      2.80     0.53571E-002
      2.90     0.30880E-002
      3.00     0.16952E-002
      3.10     0.88743E-003
      3.20     0.44380E-003
      3.30     0.21240E-003
      3.40     0.97460E-004
      3.50     0.42949E-004
      3.60     0.18204E-004
      3.70     0.74332E-005
      3.80     0.29287E-005
      3.90     0.11160E-005
      4.00     0.41243E-006
      4.10     0.14825E-006
      4.20     0.52054E-007
      4.30     0.17975E-007
      4.40     0.62263E-008
      4.50     0.22059E-008
      4.60     0.81839E-009
      4.70     0.33748E-009
      4.80     0.15470E-009
      4.90     0.75590E-010
      5.00     0.41612E-010
      5.10     0.25572E-010
      5.20     0.16410E-010
      5.30     0.94955E-011
      5.40     0.62259E-011
      5.50     0.47773E-011
      5.60     0.26813E-011
      5.70     0.19396E-011
      5.80     0.19808E-011
      5.90     0.14234E-011
      6.00     0.12584E-011
      6.10     0.14438E-011
      6.20     0.11853E-011
      6.30     0.11560E-011
      6.40     0.10932E-011
      6.50     0.11818E-011
      6.60     0.10098E-011
      6.70     0.98003E-012
      6.80     0.12204E-011
      6.90     0.88334E-012
      7.00     0.11331E-011
      7.10     0.11165E-011
      7.20     0.95510E-012
      7.30     0.11763E-011
      7.40     0.10230E-011
      7.50     0.99971E-012
      7.60     0.11116E-011
      7.70     0.89163E-012
      7.80     0.10250E-011
      7.90     0.92408E-012
      8.00     0.87393E-012
      8.10     0.97968E-012
      8.20     0.80533E-012
      8.30     0.99203E-012
      8.40     0.83562E-012
      8.50     0.97386E-012
      8.60     0.90777E-012
      8.70     0.94804E-012
      8.80     0.97823E-012
      8.90     0.92059E-012
      9.00     0.10380E-011
      9.10     0.89738E-012
      9.20     0.10823E-011
      9.30     0.90593E-012
      9.40     0.10791E-011
      9.50     0.98135E-012
      9.60     0.10080E-011
      9.70     0.10832E-011
      9.80     0.96093E-012
      9.90     0.10612E-011
     10.00     0.10613E-011
     10.10     0.92983E-012
     10.20     0.11219E-011
     10.30     0.10308E-011
     10.40     0.96359E-012
     10.50     0.11971E-011
     10.60     0.11374E-011
     10.70     0.10390E-011
     10.80     0.12932E-011
     10.90     0.14673E-011
     11.00     0.10626E-011
     11.10     0.13084E-011
     11.20     0.18535E-011
     11.30     0.12530E-011
     11.40     0.10453E-011
     11.50     0.18010E-011
     11.60     0.17891E-011
     11.70     0.12974E-011
     11.80     0.13896E-011
     11.90     0.15715E-011
     12.00     0.16416E-011
     12.10     0.21340E-011
     12.20     0.28846E-011
     12.30     0.33385E-011
     12.40     0.33887E-011
     12.50     0.30665E-011
     12.60     0.22825E-011
     12.70     0.11946E-011
     12.80     0.00000E+000


==> DBEC-GP-OMP/output/real2dXZ-th/real2dXZ-th-dyna.txt <==
    0.0200    4.3297    1.0931    4.4655
    0.0400    4.3297    1.0931    4.4655
    0.0600    4.3297    1.0931    4.4655
    0.0800    4.3297    1.0931    4.4655
    0.1000    4.3297    1.0931    4.4655
    0.1200    4.3297    1.0931    4.4655
    0.1400    4.3297    1.0931    4.4655
    0.1600    4.3297    1.0931    4.4655
    0.1800    4.3297    1.0931    4.4655
    0.2000    4.3297    1.0931    4.4655
    0.2200    4.3297    1.0931    4.4655
    0.2400    4.3297    1.0931    4.4655
    0.2600    4.3297    1.0931    4.4655
    0.2800    4.3297    1.0931    4.4655
    0.3000    4.3297    1.0931    4.4655
    0.3200    4.3297    1.0931    4.4655
    0.3400    4.3297    1.0930    4.4655
    0.3600    4.3297    1.0930    4.4655
    0.3800    4.3297    1.0930    4.4655
    0.4000    4.3297    1.0930    4.4655
    0.4200    4.3297    1.0930    4.4655
    0.4400    4.3297    1.0930    4.4655
    0.4600    4.3297    1.0930    4.4655
    0.4800    4.3297    1.0930    4.4655
    0.5000    4.3297    1.0930    4.4655
    0.5200    4.3297    1.0930    4.4655
    0.5400    4.3297    1.0930    4.4655
    0.5600    4.3297    1.0930    4.4655
    0.5800    4.3297    1.0930    4.4655
    0.6000    4.3297    1.0930    4.4655
    0.6200    4.3297    1.0930    4.4655
    0.6400    4.3297    1.0930    4.4655
    0.6600    4.3297    1.0929    4.4655
    0.6800    4.3297    1.0929    4.4655
    0.7000    4.3297    1.0929    4.4655
    0.7200    4.3297    1.0929    4.4655
    0.7400    4.3297    1.0929    4.4655
    0.7600    4.3297    1.0929    4.4655
    0.7800    4.3297    1.0929    4.4655
    0.8000    4.3297    1.0929    4.4655
    0.8200    4.3297    1.0929    4.4655
    0.8400    4.3297    1.0929    4.4655
    0.8600    4.3297    1.0929    4.4655
    0.8800    4.3297    1.0929    4.4655
    0.9000    4.3297    1.0929    4.4655
    0.9200    4.3297    1.0929    4.4655
    0.9400    4.3297    1.0929    4.4655
    0.9600    4.3297    1.0929    4.4655
    0.9800    4.3297    1.0929    4.4655
    1.0000    4.3297    1.0929    4.4655
    1.0200    4.3297    1.0929    4.4655
    1.0400    4.3297    1.0929    4.4655
    1.0600    4.3297    1.0929    4.4655
    1.0800    4.3297    1.0929    4.4655
    1.1000    4.3297    1.0929    4.4655
    1.1200    4.3297    1.0929    4.4655
    1.1400    4.3297    1.0929    4.4655
    1.1600    4.3297    1.0929    4.4655
    1.1800    4.3297    1.0929    4.4655
    1.2000    4.3297    1.0929    4.4655
    1.2200    4.3297    1.0929    4.4655
    1.2400    4.3297    1.0929    4.4655
    1.2600    4.3297    1.0929    4.4655
    1.2800    4.3297    1.0930    4.4655
    1.3000    4.3297    1.0930    4.4655
    1.3200    4.3297    1.0930    4.4655
    1.3400    4.3297    1.0930    4.4655
    1.3600    4.3297    1.0930    4.4655
    1.3800    4.3297    1.0930    4.4655
    1.4000    4.3297    1.0930    4.4655
    1.4200    4.3297    1.0930    4.4655
    1.4400    4.3297    1.0930    4.4655
    1.4600    4.3297    1.0930    4.4655
    1.4800    4.3297    1.0930    4.4655
    1.5000    4.3297    1.0930    4.4655
    1.5200    4.3297    1.0930    4.4655
    1.5400    4.3297    1.0930    4.4655
    1.5600    4.3297    1.0930    4.4655
    1.5800    4.3297    1.0930    4.4655
    1.6000    4.3297    1.0931    4.4655
    1.6200    4.3297    1.0931    4.4655
    1.6400    4.3297    1.0931    4.4655
    1.6600    4.3297    1.0931    4.4655
    1.6800    4.3297    1.0931    4.4655
    1.7000    4.3297    1.0931    4.4655
    1.7200    4.3297    1.0931    4.4655
    1.7400    4.3297    1.0931    4.4655
    1.7600    4.3297    1.0931    4.4655
    1.7800    4.3297    1.0931    4.4655
    1.8000    4.3297    1.0931    4.4655
    1.8200    4.3297    1.0931    4.4655
    1.8400    4.3297    1.0931    4.4655
    1.8600    4.3297    1.0931    4.4655
    1.8800    4.3297    1.0931    4.4655
    1.9000    4.3297    1.0931    4.4655
    1.9200    4.3297    1.0931    4.4655
    1.9400    4.3297    1.0931    4.4655
    1.9600    4.3297    1.0931    4.4655
    1.9800    4.3297    1.0931    4.4655
    2.0000    4.3297    1.0931    4.4655
    2.0200    4.3297    1.0931    4.4655
    2.0400    4.3297    1.0931    4.4655
    2.0600    4.3297    1.0931    4.4655
    2.0800    4.3297    1.0931    4.4655
    2.1000    4.3297    1.0931    4.4655
    2.1200    4.3297    1.0931    4.4655
    2.1400    4.3297    1.0931    4.4655
    2.1600    4.3297    1.0931    4.4655
    2.1800    4.3297    1.0931    4.4655
    2.2000    4.3297    1.0931    4.4655
    2.2200    4.3297    1.0931    4.4655
    2.2400    4.3297    1.0931    4.4655
    2.2600    4.3297    1.0931    4.4655
    2.2800    4.3297    1.0931    4.4655
    2.3000    4.3297    1.0931    4.4655
    2.3200    4.3297    1.0931    4.4655
    2.3400    4.3297    1.0931    4.4655
    2.3600    4.3297    1.0931    4.4655
    2.3800    4.3297    1.0931    4.4655
    2.4000    4.3297    1.0931    4.4655
    2.4200    4.3297    1.0931    4.4655
    2.4400    4.3297    1.0931    4.4655
    2.4600    4.3297    1.0931    4.4655
    2.4800    4.3297    1.0931    4.4655
    2.5000    4.3297    1.0930    4.4655
    2.5200    4.3297    1.0930    4.4655
    2.5400    4.3297    1.0930    4.4655
    2.5600    4.3297    1.0930    4.4655
    2.5800    4.3297    1.0930    4.4655
    2.6000    4.3297    1.0930    4.4655
    2.6200    4.3297    1.0930    4.4655
    2.6400    4.3297    1.0930    4.4655
    2.6600    4.3297    1.0930    4.4655
    2.6800    4.3297    1.0930    4.4655
    2.7000    4.3297    1.0930    4.4655
    2.7200    4.3297    1.0930    4.4655
    2.7400    4.3297    1.0930    4.4655
    2.7600    4.3297    1.0930    4.4655
    2.7800    4.3297    1.0930    4.4655
    2.8000    4.3297    1.0930    4.4655
    2.8200    4.3297    1.0929    4.4655
    2.8400    4.3297    1.0929    4.4655
    2.8600    4.3297    1.0929    4.4655
    2.8800    4.3297    1.0929    4.4655
    2.9000    4.3297    1.0929    4.4655
    2.9200    4.3297    1.0929    4.4655
    2.9400    4.3297    1.0929    4.4655
    2.9600    4.3297    1.0929    4.4655
    2.9800    4.3297    1.0929    4.4655
    3.0000    4.3297    1.0929    4.4655
    3.0200    4.3297    1.0929    4.4655
    3.0400    4.3297    1.0929    4.4655
    3.0600    4.3297    1.0929    4.4655
    3.0800    4.3297    1.0929    4.4655
    3.1000    4.3297    1.0929    4.4655
    3.1200    4.3297    1.0929    4.4655
    3.1400    4.3297    1.0929    4.4655
    3.1600    4.3297    1.0929    4.4655
    3.1800    4.3297    1.0929    4.4655
    3.2000    4.3297    1.0929    4.4655
    3.2200    4.3297    1.0929    4.4655
    3.2400    4.3297    1.0929    4.4655
    3.2600    4.3297    1.0929    4.4655
    3.2800    4.3297    1.0929    4.4655
    3.3000    4.3297    1.0929    4.4655
    3.3200    4.3297    1.0929    4.4655
    3.3400    4.3297    1.0929    4.4655
    3.3600    4.3297    1.0929    4.4655
    3.3800    4.3297    1.0929    4.4655
    3.4000    4.3297    1.0929    4.4655
    3.4200    4.3297    1.0929    4.4655
    3.4400    4.3297    1.0930    4.4655
    3.4600    4.3297    1.0930    4.4655
    3.4800    4.3297    1.0930    4.4655
    3.5000    4.3297    1.0930    4.4655
    3.5200    4.3297    1.0930    4.4655
    3.5400    4.3297    1.0930    4.4655
    3.5600    4.3297    1.0930    4.4655
    3.5800    4.3297    1.0930    4.4655
    3.6000    4.3297    1.0930    4.4655
    3.6200    4.3297    1.0930    4.4655
    3.6400    4.3297    1.0930    4.4655
    3.6600    4.3297    1.0930    4.4655
    3.6800    4.3297    1.0930    4.4655
    3.7000    4.3297    1.0930    4.4655
    3.7200    4.3297    1.0930    4.4655
    3.7400    4.3297    1.0930    4.4655
    3.7600    4.3297    1.0931    4.4655
    3.7800    4.3297    1.0931    4.4655
    3.8000    4.3297    1.0931    4.4655
    3.8200    4.3297    1.0931    4.4655
    3.8400    4.3297    1.0931    4.4655
    3.8600    4.3297    1.0931    4.4655
    3.8800    4.3297    1.0931    4.4655
    3.9000    4.3297    1.0931    4.4655
    3.9200    4.3297    1.0931    4.4655
    3.9400    4.3297    1.0931    4.4655
    3.9600    4.3297    1.0931    4.4655
    3.9800    4.3297    1.0931    4.4655
    4.0000    4.3297    1.0931    4.4655
    4.0200    4.3297    1.0931    4.4655
    4.0400    4.3297    1.0931    4.4655
    4.0600    4.3297    1.0931    4.4655
    4.0800    4.3297    1.0931    4.4655
    4.1000    4.3297    1.0931    4.4655
    4.1200    4.3297    1.0931    4.4655
    4.1400    4.3297    1.0931    4.4655
    4.1600    4.3297    1.0931    4.4655
    4.1800    4.3297    1.0931    4.4655
    4.2000    4.3297    1.0931    4.4655
    4.2200    4.3297    1.0931    4.4655
    4.2400    4.3297    1.0931    4.4655
    4.2600    4.3297    1.0931    4.4655
    4.2800    4.3297    1.0931    4.4655
    4.3000    4.3297    1.0931    4.4655
    4.3200    4.3297    1.0931    4.4655
    4.3400    4.3297    1.0931    4.4655
    4.3600    4.3297    1.0931    4.4655
    4.3800    4.3297    1.0931    4.4655
    4.4000    4.3297    1.0931    4.4655
    4.4200    4.3297    1.0931    4.4655
    4.4400    4.3297    1.0931    4.4655
    4.4600    4.3297    1.0931    4.4655
    4.4800    4.3297    1.0931    4.4655
    4.5000    4.3297    1.0931    4.4655
    4.5200    4.3297    1.0931    4.4655
    4.5400    4.3297    1.0931    4.4655
    4.5600    4.3297    1.0931    4.4655
    4.5800    4.3297    1.0931    4.4655
    4.6000    4.3297    1.0931    4.4655
    4.6200    4.3297    1.0931    4.4655
    4.6400    4.3297    1.0931    4.4655
    4.6600    4.3297    1.0930    4.4655
    4.6800    4.3297    1.0930    4.4655
    4.7000    4.3297    1.0930    4.4655
    4.7200    4.3297    1.0930    4.4655
    4.7400    4.3297    1.0930    4.4655
    4.7600    4.3297    1.0930    4.4655
    4.7800    4.3297    1.0930    4.4655
    4.8000    4.3297    1.0930    4.4655
    4.8200    4.3297    1.0930    4.4655
    4.8400    4.3297    1.0930    4.4655
    4.8600    4.3297    1.0930    4.4655
    4.8800    4.3297    1.0930    4.4655
    4.9000    4.3297    1.0930    4.4655
    4.9200    4.3297    1.0930    4.4655
    4.9400    4.3297    1.0930    4.4655
    4.9600    4.3297    1.0930    4.4655
    4.9800    4.3297    1.0929    4.4655
    5.0000    4.3297    1.0929    4.4655
    5.0200    4.3297    1.0930    4.4655
    5.0400    4.3297    1.0931    4.4656
    5.0600    4.3297    1.0933    4.4656
    5.0800    4.3298    1.0936    4.4657
    5.1000    4.3298    1.0940    4.4659
    5.1200    4.3299    1.0945    4.4661
    5.1400    4.3299    1.0951    4.4663
    5.1600    4.3300    1.0957    4.4665
    5.1800    4.3301    1.0964    4.4668
    5.2000    4.3302    1.0972    4.4670
    5.2200    4.3303    1.0981    4.4674
    5.2400    4.3304    1.0990    4.4677
    5.2600    4.3305    1.1001    4.4681
    5.2800    4.3307    1.1011    4.4685
    5.3000    4.3308    1.1023    4.4689
    5.3200    4.3310    1.1034    4.4693
    5.3400    4.3311    1.1047    4.4698
    5.3600    4.3313    1.1060    4.4703
    5.3800    4.3315    1.1073    4.4708
    5.4000    4.3317    1.1087    4.4713
    5.4200    4.3319    1.1101    4.4718
    5.4400    4.3321    1.1115    4.4724
    5.4600    4.3323    1.1129    4.4729
    5.4800    4.3325    1.1144    4.4735
    5.5000    4.3327    1.1159    4.4741
    5.5200    4.3329    1.1174    4.4747
    5.5400    4.3331    1.1189    4.4753
    5.5600    4.3334    1.1204    4.4759
    5.5800    4.3336    1.1218    4.4765
    5.6000    4.3338    1.1233    4.4770
    5.6200    4.3341    1.1248    4.4777
    5.6400    4.3343    1.1262    4.4782
    5.6600    4.3346    1.1276    4.4788
    5.6800    4.3348    1.1290    4.4794
    5.7000    4.3351    1.1303    4.4800
    5.7200    4.3353    1.1316    4.4806
    5.7400    4.3356    1.1329    4.4812
    5.7600    4.3359    1.1341    4.4817
    5.7800    4.3361    1.1352    4.4823
    5.8000    4.3364    1.1363    4.4828
    5.8200    4.3367    1.1373    4.4833
    5.8400    4.3369    1.1383    4.4838
    5.8600    4.3372    1.1392    4.4843
    5.8800    4.3375    1.1400    4.4848
    5.9000    4.3377    1.1408    4.4852
    5.9200    4.3380    1.1415    4.4857
    5.9400    4.3383    1.1421    4.4861
    5.9600    4.3385    1.1426    4.4865
    5.9800    4.3388    1.1431    4.4868
    6.0000    4.3391    1.1434    4.4872
    6.0200    4.3393    1.1437    4.4875
    6.0400    4.3396    1.1439    4.4878
    6.0600    4.3399    1.1440    4.4881
    6.0800    4.3401    1.1440    4.4884
    6.1000    4.3404    1.1440    4.4886
    6.1200    4.3407    1.1438    4.4888
    6.1400    4.3409    1.1436    4.4890
    6.1600    4.3412    1.1433    4.4892
    6.1800    4.3415    1.1429    4.4894
    6.2000    4.3417    1.1424    4.4895
    6.2200    4.3420    1.1418    4.4896
    6.2400    4.3422    1.1412    4.4897
    6.2600    4.3425    1.1405    4.4898
    6.2800    4.3428    1.1397    4.4898
    6.3000    4.3430    1.1388    4.4899
    6.3200    4.3433    1.1379    4.4899
    6.3400    4.3436    1.1369    4.4899
    6.3600    4.3438    1.1358    4.4899
    6.3800    4.3441    1.1347    4.4898
    6.4000    4.3444    1.1335    4.4898
    6.4200    4.3446    1.1322    4.4897
    6.4400    4.3449    1.1309    4.4897
    6.4600    4.3452    1.1296    4.4896
    6.4800    4.3454    1.1282    4.4895
    6.5000    4.3457    1.1268    4.4894
    6.5200    4.3460    1.1254    4.4893
    6.5400    4.3463    1.1239    4.4892
    6.5600    4.3465    1.1224    4.4891
    6.5800    4.3468    1.1209    4.4890
    6.6000    4.3471    1.1194    4.4889
    6.6200    4.3474    1.1179    4.4888
    6.6400    4.3477    1.1164    4.4887
    6.6600    4.3480    1.1148    4.4886
    6.6800    4.3483    1.1133    4.4886
    6.7000    4.3486    1.1118    4.4885
    6.7200    4.3489    1.1104    4.4884
    6.7400    4.3492    1.1089    4.4884
    6.7600    4.3496    1.1075    4.4883
    6.7800    4.3499    1.1061    4.4883
    6.8000    4.3502    1.1047    4.4883
    6.8200    4.3506    1.1034    4.4883
    6.8400    4.3509    1.1021    4.4883
    6.8600    4.3513    1.1009    4.4884
    6.8800    4.3516    1.0998    4.4885
    6.9000    4.3520    1.0987    4.4885
    6.9200    4.3524    1.0976    4.4887
    6.9400    4.3528    1.0967    4.4888
    6.9600    4.3532    1.0958    4.4890
    6.9800    4.3536    1.0950    4.4892
    7.0000    4.3540    1.0942    4.4894
    7.0200    4.3544    1.0935    4.4896
    7.0400    4.3548    1.0930    4.4899
    7.0600    4.3553    1.0925    4.4902
    7.0800    4.3557    1.0920    4.4905
    7.1000    4.3562    1.0917    4.4909
    7.1200    4.3566    1.0915    4.4913
    7.1400    4.3571    1.0913    4.4917
    7.1600    4.3576    1.0912    4.4922
    7.1800    4.3581    1.0913    4.4926
    7.2000    4.3586    1.0914    4.4932
    7.2200    4.3591    1.0916    4.4937
    7.2400    4.3596    1.0919    4.4943
    7.2600    4.3601    1.0922    4.4949
    7.2800    4.3607    1.0927    4.4955
    7.3000    4.3612    1.0932    4.4962
    7.3200    4.3618    1.0939    4.4968
    7.3400    4.3623    1.0946    4.4976
    7.3600    4.3629    1.0953    4.4983
    7.3800    4.3635    1.0962    4.4991
    7.4000    4.3641    1.0971    4.4998
    7.4200    4.3646    1.0981    4.5007
    7.4400    4.3652    1.0992    4.5015
    7.4600    4.3658    1.1003    4.5024
    7.4800    4.3665    1.1014    4.5032
    7.5000    4.3671    1.1026    4.5041
    7.5200    4.3677    1.1039    4.5050
    7.5400    4.3683    1.1052    4.5060
    7.5600    4.3689    1.1066    4.5069
    7.5800    4.3696    1.1079    4.5079
    7.6000    4.3702    1.1093    4.5088
    7.6200    4.3709    1.1108    4.5098
    7.6400    4.3715    1.1122    4.5108
    7.6600    4.3722    1.1137    4.5118
    7.6800    4.3728    1.1151    4.5128
    7.7000    4.3735    1.1166    4.5138
    7.7200    4.3741    1.1181    4.5148
    7.7400    4.3748    1.1195    4.5158
    7.7600    4.3755    1.1210    4.5168
    7.7800    4.3761    1.1224    4.5178
    7.8000    4.3768    1.1238    4.5188
    7.8200    4.3775    1.1252    4.5198
    7.8400    4.3781    1.1265    4.5207
    7.8600    4.3788    1.1278    4.5217
    7.8800    4.3795    1.1291    4.5227
    7.9000    4.3801    1.1303    4.5236
    7.9200    4.3808    1.1315    4.5246
    7.9400    4.3815    1.1326    4.5255
    7.9600    4.3821    1.1336    4.5264
    7.9800    4.3828    1.1346    4.5273
    8.0000    4.3834    1.1356    4.5281
    8.0200    4.3841    1.1365    4.5290
    8.0400    4.3848    1.1373    4.5298
    8.0600    4.3854    1.1380    4.5306
    8.0800    4.3861    1.1386    4.5314
    8.1000    4.3867    1.1392    4.5322
    8.1200    4.3873    1.1397    4.5330
    8.1400    4.3880    1.1401    4.5337
    8.1600    4.3886    1.1404    4.5344
    8.1800    4.3893    1.1407    4.5351
    8.2000    4.3899    1.1409    4.5357
    8.2200    4.3905    1.1409    4.5363
    8.2400    4.3912    1.1409    4.5370
    8.2600    4.3918    1.1408    4.5375
    8.2800    4.3924    1.1407    4.5381
    8.3000    4.3930    1.1404    4.5386
    8.3200    4.3936    1.1400    4.5391
    8.3400    4.3942    1.1396    4.5396
    8.3600    4.3948    1.1391    4.5401
    8.3800    4.3954    1.1385    4.5405
    8.4000    4.3960    1.1378    4.5409
    8.4200    4.3966    1.1371    4.5413
    8.4400    4.3972    1.1363    4.5416
    8.4600    4.3978    1.1354    4.5420
    8.4800    4.3984    1.1344    4.5423
    8.5000    4.3990    1.1334    4.5426
    8.5200    4.3995    1.1323    4.5429
    8.5400    4.4001    1.1311    4.5432
    8.5600    4.4007    1.1299    4.5434
    8.5800    4.4013    1.1286    4.5437
    8.6000    4.4018    1.1273    4.5439
    8.6200    4.4024    1.1260    4.5441
    8.6400    4.4030    1.1246    4.5443
    8.6600    4.4035    1.1232    4.5445
    8.6800    4.4041    1.1217    4.5447
    8.7000    4.4047    1.1202    4.5449
    8.7200    4.4052    1.1187    4.5451
    8.7400    4.4058    1.1172    4.5452
    8.7600    4.4064    1.1157    4.5454
    8.7800    4.4069    1.1141    4.5456
    8.8000    4.4075    1.1126    4.5458
    8.8200    4.4081    1.1111    4.5459
    8.8400    4.4086    1.1095    4.5461
    8.8600    4.4092    1.1080    4.5463
    8.8800    4.4098    1.1065    4.5465
    8.9000    4.4103    1.1051    4.5467
    8.9200    4.4109    1.1036    4.5469
    8.9400    4.4115    1.1022    4.5471
    8.9600    4.4121    1.1009    4.5473
    8.9800    4.4126    1.0995    4.5476
    9.0000    4.4132    1.0983    4.5478
    9.0200    4.4138    1.0970    4.5481
    9.0400    4.4144    1.0959    4.5484
    9.0600    4.4150    1.0948    4.5487
    9.0800    4.4156    1.0937    4.5490
    9.1000    4.4162    1.0928    4.5494
    9.1200    4.4168    1.0919    4.5498
    9.1400    4.4174    1.0910    4.5502
    9.1600    4.4180    1.0903    4.5506
    9.1800    4.4186    1.0896    4.5510
    9.2000    4.4193    1.0890    4.5515
    9.2200    4.4199    1.0885    4.5520
    9.2400    4.4205    1.0881    4.5525
    9.2600    4.4212    1.0878    4.5530
    9.2800    4.4218    1.0875    4.5536
    9.3000    4.4225    1.0874    4.5542
    9.3200    4.4231    1.0873    4.5548
    9.3400    4.4238    1.0873    4.5555
    9.3600    4.4245    1.0875    4.5561
    9.3800    4.4251    1.0877    4.5568
    9.4000    4.4258    1.0879    4.5576
    9.4200    4.4265    1.0883    4.5583
    9.4400    4.4272    1.0888    4.5591
    9.4600    4.4278    1.0893    4.5599
    9.4800    4.4285    1.0899    4.5607
    9.5000    4.4292    1.0906    4.5615
    9.5200    4.4299    1.0914    4.5624
    9.5400    4.4306    1.0923    4.5633
    9.5600    4.4313    1.0932    4.5642
    9.5800    4.4321    1.0942    4.5651
    9.6000    4.4328    1.0952    4.5661
    9.6200    4.4335    1.0963    4.5670
    9.6400    4.4342    1.0975    4.5680
    9.6600    4.4349    1.0987    4.5690
    9.6800    4.4356    1.1000    4.5700
    9.7000    4.4364    1.1013    4.5710
    9.7200    4.4371    1.1026    4.5720
    9.7400    4.4378    1.1040    4.5731
    9.7600    4.4385    1.1054    4.5741
    9.7800    4.4393    1.1068    4.5752
    9.8000    4.4400    1.1082    4.5762
    9.8200    4.4407    1.1097    4.5773
    9.8400    4.4414    1.1112    4.5783
    9.8600    4.4422    1.1126    4.5794
    9.8800    4.4429    1.1141    4.5804
    9.9000    4.4436    1.1155    4.5815
    9.9200    4.4443    1.1170    4.5825
    9.9400    4.4450    1.1184    4.5836
    9.9600    4.4457    1.1198    4.5846
    9.9800    4.4464    1.1212    4.5856
   10.0000    4.4471    1.1225    4.5866


==> DBEC-GP-OMP/output/real2dXZ-th/real2dXZ-th-out.txt <==
 Number of Threads =          20
 Real time propagation 2d,   OPTION =   2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0,    aDD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Nonlinearity G_2D =   265.2901, Strength of DDI GD_2D =    84.04335
  Parameters of trap: GAMMA =   0.25, NU =   1.50
  Axial Gaussian Width =   0.50
 
 # Space Stp: NX =      512, NZ =      256
  Space Step: DX =   0.100000, DZ =   0.100000
 # Time Stp : NSTP =         0, NPAS =      5000, NRUN =      5000
   Time Step:   DT =   0.000500
 
 * Change for Dynamics: GPAR =       1.100 GDPAR =      1.100
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <rho>     |Psi(0,0)|^2
                   -----------------------------------------------------
Initial    :       1.0000      4.5788      3.3243     4.4655     0.0241
After NPAS iter.:  1.0000      4.5792      3.3243     4.4655     0.0241
After NRUN iter.:  1.0000      4.7243      3.4469     4.5866     0.0228
                   -----------------------------------------------------
 
 Clock Time:      92 seconds
   CPU Time:    1823 seconds


==> DBEC-GP-OMP/output/real2dXZ-th/real2dXZ-th-rms.txt <==
 Real time propagation 2d,   OPTION =   2
 
                   -----------------------------------------------------
Values of rms size:        <x>             <y>             <rho>
                   -----------------------------------------------------
           Initial:       4.32966         1.09313         4.46553
  After NPAS iter.:       4.32967         1.09294         4.46549
  After NRUN iter.:       4.44714         1.12249         4.58661
                   -----------------------------------------------------


==> DBEC-GP-OMP/output/real3d-th/real3d-th-den1d_x.txt <==
    -12.80     0.00000E+000
    -12.60     0.33976E-023
    -12.40     0.35298E-022
    -12.20     0.29033E-021
    -12.00     0.22295E-020
    -11.80     0.16356E-019
    -11.60     0.11561E-018
    -11.40     0.78488E-018
    -11.20     0.51006E-017
    -11.00     0.31791E-016
    -10.80     0.19021E-015
    -10.60     0.10903E-014
    -10.40     0.59833E-014
    -10.20     0.31448E-013
    -10.00     0.15822E-012
     -9.80     0.76142E-012
     -9.60     0.35034E-011
     -9.40     0.15406E-010
     -9.20     0.64711E-010
     -9.00     0.25946E-009
     -8.80     0.99254E-009
     -8.60     0.36204E-008
     -8.40     0.12584E-007
     -8.20     0.41653E-007
     -8.00     0.13120E-006
     -7.80     0.39305E-006
     -7.60     0.11191E-005
     -7.40     0.30264E-005
     -7.20     0.77689E-005
     -7.00     0.18921E-004
     -6.80     0.43703E-004
     -6.60     0.95703E-004
     -6.40     0.19869E-003
     -6.20     0.39118E-003
     -6.00     0.73085E-003
     -5.80     0.12973E-002
     -5.60     0.21912E-002
     -5.40     0.35297E-002
     -5.20     0.54367E-002
     -5.00     0.80308E-002
     -4.80     0.11413E-001
     -4.60     0.15655E-001
     -4.40     0.20796E-001
     -4.20     0.26833E-001
     -4.00     0.33731E-001
     -3.80     0.41417E-001
     -3.60     0.49794E-001
     -3.40     0.58741E-001
     -3.20     0.68125E-001
     -3.00     0.77805E-001
     -2.80     0.87643E-001
     -2.60     0.97501E-001
     -2.40     0.10726E+000
     -2.20     0.11679E+000
     -2.00     0.12600E+000
     -1.80     0.13480E+000
     -1.60     0.14309E+000
     -1.40     0.15079E+000
     -1.20     0.15780E+000
     -1.00     0.16401E+000
     -0.80     0.16931E+000
     -0.60     0.17360E+000
     -0.40     0.17676E+000
     -0.20     0.17869E+000
      0.00     0.17934E+000
      0.20     0.17869E+000
      0.40     0.17676E+000
      0.60     0.17360E+000
      0.80     0.16931E+000
      1.00     0.16401E+000
      1.20     0.15780E+000
      1.40     0.15079E+000
      1.60     0.14309E+000
      1.80     0.13480E+000
      2.00     0.12600E+000
      2.20     0.11679E+000
      2.40     0.10726E+000
      2.60     0.97501E-001
      2.80     0.87643E-001
      3.00     0.77805E-001
      3.20     0.68125E-001
      3.40     0.58741E-001
      3.60     0.49794E-001
      3.80     0.41417E-001
      4.00     0.33731E-001
      4.20     0.26833E-001
      4.40     0.20796E-001
      4.60     0.15655E-001
      4.80     0.11413E-001
      5.00     0.80308E-002
      5.20     0.54367E-002
      5.40     0.35297E-002
      5.60     0.21912E-002
      5.80     0.12973E-002
      6.00     0.73085E-003
      6.20     0.39118E-003
      6.40     0.19869E-003
      6.60     0.95703E-004
      6.80     0.43703E-004
      7.00     0.18921E-004
      7.20     0.77689E-005
      7.40     0.30264E-005
      7.60     0.11191E-005
      7.80     0.39305E-006
      8.00     0.13120E-006
      8.20     0.41653E-007
      8.40     0.12584E-007
      8.60     0.36204E-008
      8.80     0.99254E-009
      9.00     0.25946E-009
      9.20     0.64711E-010
      9.40     0.15406E-010
      9.60     0.35034E-011
      9.80     0.76142E-012
     10.00     0.15822E-012
     10.20     0.31448E-013
     10.40     0.59833E-014
     10.60     0.10903E-014
     10.80     0.19021E-015
     11.00     0.31791E-016
     11.20     0.51006E-017
     11.40     0.78487E-018
     11.60     0.11561E-018
     11.80     0.16355E-019
     12.00     0.22308E-020
     12.20     0.29197E-021
     12.40     0.36984E-022
     12.60     0.50013E-023
     12.80     0.00000E+000


==> DBEC-GP-OMP/output/real3d-th/real3d-th-den1d_y.txt <==
    -12.80     0.00000E+000
    -12.60     0.61888E-048
    -12.40     0.10294E-046
    -12.20     0.17800E-045
    -12.00     0.29914E-044
    -11.80     0.49075E-043
    -11.60     0.78831E-042
    -11.40     0.12379E-040
    -11.20     0.18866E-039
    -11.00     0.27582E-038
    -10.80     0.38194E-037
    -10.60     0.49566E-036
    -10.40     0.59732E-035
    -10.20     0.66089E-034
    -10.00     0.66396E-033
     -9.80     0.60927E-032
     -9.60     0.52763E-031
     -9.40     0.43685E-030
     -9.20     0.33305E-029
     -9.00     0.26435E-028
     -8.80     0.31201E-027
     -8.60     0.44039E-026
     -8.40     0.58524E-025
     -8.20     0.92934E-024
     -8.00     0.17059E-022
     -7.80     0.27664E-021
     -7.60     0.38556E-020
     -7.40     0.50752E-019
     -7.20     0.65051E-018
     -7.00     0.77824E-017
     -6.80     0.85056E-016
     -6.60     0.85965E-015
     -6.40     0.81064E-014
     -6.20     0.71012E-013
     -6.00     0.57529E-012
     -5.80     0.43088E-011
     -5.60     0.29835E-010
     -5.40     0.19079E-009
     -5.20     0.11256E-008
     -5.00     0.61203E-008
     -4.80     0.30646E-007
     -4.60     0.14122E-006
     -4.40     0.59850E-006
     -4.20     0.23318E-005
     -4.00     0.83481E-005
     -3.80     0.27459E-004
     -3.60     0.82997E-004
     -3.40     0.23067E-003
     -3.20     0.59019E-003
     -3.00     0.13930E-002
     -2.80     0.30416E-002
     -2.60     0.61678E-002
     -2.40     0.11669E-001
     -2.20     0.20709E-001
     -2.00     0.34669E-001
     -1.80     0.55053E-001
     -1.60     0.83368E-001
     -1.40     0.12093E+000
     -1.20     0.16853E+000
     -1.00     0.22589E+000
     -0.80     0.29077E+000
     -0.60     0.35792E+000
     -0.40     0.41858E+000
     -0.20     0.46168E+000
      0.00     0.47738E+000
      0.20     0.46168E+000
      0.40     0.41858E+000
      0.60     0.35792E+000
      0.80     0.29077E+000
      1.00     0.22589E+000
      1.20     0.16853E+000
      1.40     0.12093E+000
      1.60     0.83368E-001
      1.80     0.55053E-001
      2.00     0.34669E-001
      2.20     0.20709E-001
      2.40     0.11669E-001
      2.60     0.61678E-002
      2.80     0.30416E-002
      3.00     0.13930E-002
      3.20     0.59019E-003
      3.40     0.23067E-003
      3.60     0.82997E-004
      3.80     0.27459E-004
      4.00     0.83481E-005
      4.20     0.23318E-005
      4.40     0.59850E-006
      4.60     0.14122E-006
      4.80     0.30646E-007
      5.00     0.61203E-008
      5.20     0.11256E-008
      5.40     0.19079E-009
      5.60     0.29835E-010
      5.80     0.43088E-011
      6.00     0.57529E-012
      6.20     0.71012E-013
      6.40     0.81064E-014
      6.60     0.85965E-015
      6.80     0.85056E-016
      7.00     0.77824E-017
      7.20     0.65051E-018
      7.40     0.50752E-019
      7.60     0.38556E-020
      7.80     0.27664E-021
      8.00     0.17059E-022
      8.20     0.92934E-024
      8.40     0.58524E-025
      8.60     0.44039E-026
      8.80     0.31201E-027
      9.00     0.26435E-028
      9.20     0.33305E-029
      9.40     0.43685E-030
      9.60     0.52763E-031
      9.80     0.60927E-032
     10.00     0.66396E-033
     10.20     0.66089E-034
     10.40     0.59732E-035
     10.60     0.49566E-036
     10.80     0.38194E-037
     11.00     0.27582E-038
     11.20     0.18866E-039
     11.40     0.12379E-040
     11.60     0.78831E-042
     11.80     0.49075E-043
     12.00     0.29913E-044
     12.20     0.17810E-045
     12.40     0.10186E-046
     12.60     0.66556E-048
     12.80     0.00000E+000


==> DBEC-GP-OMP/output/real3d-th/real3d-th-den1d_z.txt <==
    -12.80     0.00000E+000
    -12.60     0.32965E-058
    -12.40     0.15069E-056
    -12.20     0.64269E-055
    -12.00     0.25935E-053
    -11.80     0.98923E-052
    -11.60     0.35660E-050
    -11.40     0.12148E-048
    -11.20     0.39105E-047
    -11.00     0.11891E-045
    -10.80     0.34139E-044
    -10.60     0.92481E-043
    -10.40     0.23621E-041
    -10.20     0.56842E-040
    -10.00     0.12881E-038
     -9.80     0.27479E-037
     -9.60     0.55185E-036
     -9.40     0.10437E-034
     -9.20     0.18601E-033
     -9.00     0.31311E-032
     -8.80     0.50067E-031
     -8.60     0.77152E-030
     -8.40     0.11808E-028
     -8.20     0.18843E-027
     -8.00     0.32932E-026
     -7.80     0.63729E-025
     -7.60     0.13142E-023
     -7.40     0.27271E-022
     -7.20     0.54171E-021
     -7.00     0.99225E-020
     -6.80     0.16338E-018
     -6.60     0.23932E-017
     -6.40     0.31565E-016
     -6.20     0.38839E-015
     -6.00     0.46017E-014
     -5.80     0.51459E-013
     -5.60     0.50368E-012
     -5.40     0.39435E-011
     -5.20     0.22689E-010
     -5.00     0.90385E-010
     -4.80     0.35486E-009
     -4.60     0.40196E-008
     -4.40     0.56496E-007
     -4.20     0.58612E-006
     -4.00     0.46798E-005
     -3.80     0.30273E-004
     -3.60     0.16161E-003
     -3.40     0.70988E-003
     -3.20     0.25322E-002
     -3.00     0.72462E-002
     -2.80     0.16689E-001
     -2.60     0.31772E-001
     -2.40     0.52066E-001
     -2.20     0.76385E-001
     -2.00     0.10340E+000
     -1.80     0.13187E+000
     -1.60     0.16068E+000
     -1.40     0.18880E+000
     -1.20     0.21528E+000
     -1.00     0.23929E+000
     -0.80     0.26005E+000
     -0.60     0.27691E+000
     -0.40     0.28936E+000
     -0.20     0.29698E+000
      0.00     0.29955E+000
      0.20     0.29698E+000
      0.40     0.28936E+000
      0.60     0.27691E+000
      0.80     0.26005E+000
      1.00     0.23929E+000
      1.20     0.21528E+000
      1.40     0.18880E+000
      1.60     0.16068E+000
      1.80     0.13187E+000
      2.00     0.10340E+000
      2.20     0.76385E-001
      2.40     0.52066E-001
      2.60     0.31772E-001
      2.80     0.16689E-001
      3.00     0.72462E-002
      3.20     0.25322E-002
      3.40     0.70988E-003
      3.60     0.16161E-003
      3.80     0.30273E-004
      4.00     0.46798E-005
      4.20     0.58612E-006
      4.40     0.56496E-007
      4.60     0.40196E-008
      4.80     0.35486E-009
      5.00     0.90385E-010
      5.20     0.22689E-010
      5.40     0.39435E-011
      5.60     0.50368E-012
      5.80     0.51459E-013
      6.00     0.46017E-014
      6.20     0.38839E-015
      6.40     0.31565E-016
      6.60     0.23932E-017
      6.80     0.16338E-018
      7.00     0.99225E-020
      7.20     0.54171E-021
      7.40     0.27271E-022
      7.60     0.13142E-023
      7.80     0.63729E-025
      8.00     0.32932E-026
      8.20     0.18843E-027
      8.40     0.11808E-028
      8.60     0.77152E-030
      8.80     0.50067E-031
      9.00     0.31311E-032
      9.20     0.18601E-033
      9.40     0.10437E-034
      9.60     0.55185E-036
      9.80     0.27479E-037
     10.00     0.12881E-038
     10.20     0.56842E-040
     10.40     0.23621E-041
     10.60     0.92481E-043
     10.80     0.34139E-044
     11.00     0.11891E-045
     11.20     0.39105E-047
     11.40     0.12148E-048
     11.60     0.35660E-050
     11.80     0.98923E-052
     12.00     0.25936E-053
     12.20     0.64264E-055
     12.40     0.15050E-056
     12.60     0.37090E-058
     12.80     0.00000E+000


==> DBEC-GP-OMP/output/real3d-th/real3d-th-dyna.txt <==
    0.0080    2.5448    2.0669    0.8705    1.2025
    0.0160    2.5448    2.0669    0.8705    1.2025
    0.0240    2.5448    2.0669    0.8705    1.2025
    0.0320    2.5448    2.0669    0.8705    1.2025
    0.0400    2.5448    2.0669    0.8705    1.2025
    0.0480    2.5448    2.0669    0.8705    1.2025
    0.0560    2.5448    2.0669    0.8705    1.2025
    0.0640    2.5448    2.0669    0.8705    1.2025
    0.0720    2.5448    2.0669    0.8705    1.2025
    0.0800    2.5448    2.0669    0.8705    1.2025
    0.0880    2.5448    2.0669    0.8704    1.2025
    0.0960    2.5448    2.0669    0.8704    1.2025
    0.1040    2.5448    2.0669    0.8704    1.2025
    0.1120    2.5448    2.0669    0.8704    1.2025
    0.1200    2.5447    2.0669    0.8704    1.2025
    0.1280    2.5447    2.0669    0.8704    1.2025
    0.1360    2.5447    2.0669    0.8704    1.2025
    0.1440    2.5447    2.0669    0.8704    1.2025
    0.1520    2.5447    2.0669    0.8704    1.2024
    0.1600    2.5447    2.0669    0.8704    1.2024
    0.1680    2.5447    2.0669    0.8704    1.2024
    0.1760    2.5447    2.0669    0.8703    1.2024
    0.1840    2.5447    2.0669    0.8703    1.2024
    0.1920    2.5447    2.0669    0.8703    1.2024
    0.2000    2.5447    2.0669    0.8703    1.2024
    0.2080    2.5447    2.0669    0.8703    1.2024
    0.2160    2.5447    2.0669    0.8703    1.2024
    0.2240    2.5446    2.0669    0.8703    1.2024
    0.2320    2.5446    2.0669    0.8703    1.2024
    0.2400    2.5446    2.0669    0.8703    1.2024
    0.2480    2.5446    2.0669    0.8702    1.2024
    0.2560    2.5446    2.0669    0.8702    1.2023
    0.2640    2.5446    2.0669    0.8702    1.2023
    0.2720    2.5446    2.0669    0.8702    1.2023
    0.2800    2.5446    2.0669    0.8702    1.2023
    0.2880    2.5446    2.0669    0.8702    1.2023
    0.2960    2.5446    2.0669    0.8702    1.2023
    0.3040    2.5446    2.0669    0.8702    1.2023
    0.3120    2.5445    2.0669    0.8702    1.2023
    0.3200    2.5445    2.0669    0.8701    1.2023
    0.3280    2.5445    2.0669    0.8701    1.2023
    0.3360    2.5445    2.0669    0.8701    1.2022
    0.3440    2.5445    2.0669    0.8701    1.2022
    0.3520    2.5445    2.0669    0.8701    1.2022
    0.3600    2.5445    2.0669    0.8701    1.2022
    0.3680    2.5445    2.0669    0.8701    1.2022
    0.3760    2.5445    2.0669    0.8701    1.2022
    0.3840    2.5445    2.0669    0.8700    1.2022
    0.3920    2.5444    2.0669    0.8700    1.2022
    0.4000    2.5444    2.0669    0.8700    1.2022
    0.4080    2.5444    2.0669    0.8700    1.2022
    0.4160    2.5444    2.0669    0.8700    1.2022
    0.4240    2.5444    2.0669    0.8700    1.2022
    0.4320    2.5444    2.0669    0.8700    1.2022
    0.4400    2.5445    2.0669    0.8700    1.2022
    0.4480    2.5445    2.0669    0.8700    1.2023
    0.4560    2.5445    2.0669    0.8700    1.2023
    0.4640    2.5445    2.0669    0.8700    1.2024
    0.4720    2.5446    2.0669    0.8700    1.2024
    0.4800    2.5446    2.0669    0.8700    1.2025
    0.4880    2.5447    2.0670    0.8700    1.2026
    0.4960    2.5447    2.0670    0.8700    1.2026
    0.5040    2.5448    2.0670    0.8700    1.2027
    0.5120    2.5448    2.0670    0.8700    1.2028
    0.5200    2.5449    2.0670    0.8700    1.2029
    0.5280    2.5450    2.0670    0.8700    1.2031
    0.5360    2.5451    2.0671    0.8700    1.2032
    0.5440    2.5451    2.0671    0.8700    1.2033
    0.5520    2.5452    2.0671    0.8700    1.2034
    0.5600    2.5453    2.0672    0.8701    1.2036
    0.5680    2.5454    2.0672    0.8701    1.2037
    0.5760    2.5455    2.0672    0.8701    1.2039
    0.5840    2.5456    2.0672    0.8701    1.2041
    0.5920    2.5458    2.0673    0.8701    1.2042
    0.6000    2.5459    2.0673    0.8701    1.2044
    0.6080    2.5460    2.0673    0.8702    1.2046
    0.6160    2.5461    2.0674    0.8702    1.2048
    0.6240    2.5463    2.0674    0.8702    1.2050
    0.6320    2.5464    2.0675    0.8702    1.2052
    0.6400    2.5465    2.0675    0.8703    1.2054
    0.6480    2.5467    2.0675    0.8703    1.2056
    0.6560    2.5468    2.0676    0.8703    1.2058
    0.6640    2.5470    2.0676    0.8704    1.2061
    0.6720    2.5472    2.0677    0.8704    1.2063
    0.6800    2.5473    2.0677    0.8704    1.2065
    0.6880    2.5475    2.0678    0.8705    1.2068
    0.6960    2.5477    2.0678    0.8705    1.2070
    0.7040    2.5478    2.0679    0.8705    1.2073
    0.7120    2.5480    2.0679    0.8706    1.2075
    0.7200    2.5482    2.0680    0.8706    1.2078
    0.7280    2.5484    2.0680    0.8706    1.2081
    0.7360    2.5486    2.0681    0.8707    1.2083
    0.7440    2.5488    2.0682    0.8707    1.2086
    0.7520    2.5490    2.0682    0.8707    1.2089
    0.7600    2.5492    2.0683    0.8708    1.2092
    0.7680    2.5494    2.0683    0.8708    1.2095
    0.7760    2.5496    2.0684    0.8709    1.2098
    0.7840    2.5498    2.0684    0.8709    1.2101
    0.7920    2.5500    2.0685    0.8710    1.2104
    0.8000    2.5502    2.0686    0.8710    1.2107
    0.8080    2.5504    2.0686    0.8710    1.2110
    0.8160    2.5506    2.0687    0.8711    1.2113
    0.8240    2.5508    2.0688    0.8711    1.2116
    0.8320    2.5510    2.0688    0.8712    1.2119
    0.8400    2.5513    2.0689    0.8712    1.2123
    0.8480    2.5515    2.0690    0.8713    1.2126
    0.8560    2.5517    2.0690    0.8713    1.2129
    0.8640    2.5519    2.0691    0.8714    1.2132
    0.8720    2.5522    2.0692    0.8714    1.2136
    0.8800    2.5524    2.0692    0.8715    1.2139
    0.8880    2.5526    2.0693    0.8715    1.2142
    0.8960    2.5529    2.0694    0.8715    1.2146
    0.9040    2.5531    2.0695    0.8716    1.2149
    0.9120    2.5533    2.0695    0.8716    1.2152
    0.9200    2.5536    2.0696    0.8717    1.2156
    0.9280    2.5538    2.0697    0.8717    1.2159
    0.9360    2.5540    2.0698    0.8718    1.2162
    0.9440    2.5543    2.0698    0.8718    1.2166
    0.9520    2.5545    2.0699    0.8719    1.2169
    0.9600    2.5547    2.0700    0.8719    1.2172
    0.9680    2.5550    2.0701    0.8720    1.2176
    0.9760    2.5552    2.0701    0.8720    1.2179
    0.9840    2.5555    2.0702    0.8721    1.2182
    0.9920    2.5557    2.0703    0.8721    1.2186
    1.0000    2.5559    2.0704    0.8721    1.2189
    1.0080    2.5562    2.0704    0.8722    1.2192
    1.0160    2.5564    2.0705    0.8722    1.2196
    1.0240    2.5566    2.0706    0.8723    1.2199
    1.0320    2.5569    2.0707    0.8723    1.2202
    1.0400    2.5571    2.0708    0.8724    1.2205
    1.0480    2.5573    2.0708    0.8724    1.2208
    1.0560    2.5575    2.0709    0.8724    1.2212
    1.0640    2.5578    2.0710    0.8725    1.2215
    1.0720    2.5580    2.0711    0.8725    1.2218
    1.0800    2.5582    2.0712    0.8725    1.2221
    1.0880    2.5584    2.0712    0.8726    1.2224
    1.0960    2.5587    2.0713    0.8726    1.2227
    1.1040    2.5589    2.0714    0.8727    1.2230
    1.1120    2.5591    2.0715    0.8727    1.2233
    1.1200    2.5593    2.0715    0.8727    1.2236
    1.1280    2.5595    2.0716    0.8728    1.2239
    1.1360    2.5597    2.0717    0.8728    1.2241
    1.1440    2.5599    2.0718    0.8728    1.2244
    1.1520    2.5601    2.0719    0.8728    1.2247
    1.1600    2.5603    2.0719    0.8729    1.2250
    1.1680    2.5605    2.0720    0.8729    1.2252
    1.1760    2.5607    2.0721    0.8729    1.2255
    1.1840    2.5609    2.0722    0.8729    1.2257
    1.1920    2.5611    2.0722    0.8730    1.2260
    1.2000    2.5613    2.0723    0.8730    1.2262
    1.2080    2.5615    2.0724    0.8730    1.2265
    1.2160    2.5617    2.0725    0.8730    1.2267
    1.2240    2.5618    2.0725    0.8730    1.2269
    1.2320    2.5620    2.0726    0.8731    1.2272
    1.2400    2.5622    2.0727    0.8731    1.2274
    1.2480    2.5623    2.0728    0.8731    1.2276
    1.2560    2.5625    2.0728    0.8731    1.2278
    1.2640    2.5627    2.0729    0.8731    1.2280
    1.2720    2.5628    2.0730    0.8731    1.2282
    1.2800    2.5630    2.0731    0.8731    1.2284
    1.2880    2.5631    2.0731    0.8731    1.2285
    1.2960    2.5633    2.0732    0.8731    1.2287
    1.3040    2.5634    2.0733    0.8731    1.2289
    1.3120    2.5635    2.0734    0.8731    1.2290
    1.3200    2.5637    2.0734    0.8731    1.2292
    1.3280    2.5638    2.0735    0.8731    1.2293
    1.3360    2.5639    2.0736    0.8731    1.2295
    1.3440    2.5640    2.0736    0.8731    1.2296
    1.3520    2.5641    2.0737    0.8731    1.2297
    1.3600    2.5642    2.0738    0.8731    1.2298
    1.3680    2.5643    2.0738    0.8731    1.2299
    1.3760    2.5644    2.0739    0.8731    1.2301
    1.3840    2.5645    2.0740    0.8731    1.2301
    1.3920    2.5646    2.0740    0.8730    1.2302
    1.4000    2.5647    2.0741    0.8730    1.2303
    1.4080    2.5648    2.0742    0.8730    1.2304
    1.4160    2.5649    2.0742    0.8730    1.2304
    1.4240    2.5649    2.0743    0.8730    1.2305
    1.4320    2.5650    2.0743    0.8729    1.2305
    1.4400    2.5650    2.0744    0.8729    1.2306
    1.4480    2.5651    2.0745    0.8729    1.2306
    1.4560    2.5652    2.0745    0.8728    1.2306
    1.4640    2.5652    2.0746    0.8728    1.2307
    1.4720    2.5652    2.0746    0.8728    1.2307
    1.4800    2.5653    2.0747    0.8727    1.2307
    1.4880    2.5653    2.0748    0.8727    1.2307
    1.4960    2.5653    2.0748    0.8727    1.2307
    1.5040    2.5654    2.0749    0.8726    1.2306
    1.5120    2.5654    2.0749    0.8726    1.2306
    1.5200    2.5654    2.0750    0.8725    1.2306
    1.5280    2.5654    2.0750    0.8725    1.2305
    1.5360    2.5654    2.0751    0.8724    1.2305
    1.5440    2.5654    2.0751    0.8724    1.2304
    1.5520    2.5654    2.0752    0.8723    1.2304
    1.5600    2.5654    2.0753    0.8723    1.2303
    1.5680    2.5653    2.0753    0.8722    1.2302
    1.5760    2.5653    2.0754    0.8721    1.2301
    1.5840    2.5653    2.0754    0.8721    1.2300
    1.5920    2.5653    2.0755    0.8720    1.2299
    1.6000    2.5652    2.0755    0.8720    1.2298
    1.6080    2.5652    2.0755    0.8719    1.2297
    1.6160    2.5651    2.0756    0.8718    1.2296
    1.6240    2.5651    2.0756    0.8718    1.2294
    1.6320    2.5650    2.0757    0.8717    1.2293
    1.6400    2.5650    2.0757    0.8716    1.2291
    1.6480    2.5649    2.0758    0.8715    1.2290
    1.6560    2.5649    2.0758    0.8715    1.2288
    1.6640    2.5648    2.0759    0.8714    1.2287
    1.6720    2.5647    2.0759    0.8713    1.2285
    1.6800    2.5646    2.0759    0.8712    1.2283
    1.6880    2.5645    2.0760    0.8711    1.2281
    1.6960    2.5645    2.0760    0.8711    1.2279
    1.7040    2.5644    2.0761    0.8710    1.2277
    1.7120    2.5643    2.0761    0.8709    1.2275
    1.7200    2.5642    2.0762    0.8708    1.2273
    1.7280    2.5641    2.0762    0.8707    1.2271
    1.7360    2.5640    2.0762    0.8706    1.2269
    1.7440    2.5639    2.0763    0.8705    1.2267
    1.7520    2.5638    2.0763    0.8704    1.2264
    1.7600    2.5636    2.0763    0.8703    1.2262
    1.7680    2.5635    2.0764    0.8703    1.2259
    1.7760    2.5634    2.0764    0.8702    1.2257
    1.7840    2.5633    2.0765    0.8701    1.2254
    1.7920    2.5631    2.0765    0.8700    1.2252
    1.8000    2.5630    2.0765    0.8699    1.2249
    1.8080    2.5629    2.0766    0.8698    1.2246
    1.8160    2.5627    2.0766    0.8697    1.2244
    1.8240    2.5626    2.0766    0.8695    1.2241
    1.8320    2.5625    2.0767    0.8694    1.2238
    1.8400    2.5623    2.0767    0.8693    1.2235
    1.8480    2.5622    2.0767    0.8692    1.2233
    1.8560    2.5620    2.0768    0.8691    1.2230
    1.8640    2.5619    2.0768    0.8690    1.2227
    1.8720    2.5617    2.0768    0.8689    1.2224
    1.8800    2.5616    2.0769    0.8688    1.2221
    1.8880    2.5614    2.0769    0.8687    1.2218
    1.8960    2.5613    2.0769    0.8686    1.2215
    1.9040    2.5611    2.0770    0.8685    1.2211
    1.9120    2.5609    2.0770    0.8684    1.2208
    1.9200    2.5608    2.0770    0.8682    1.2205
    1.9280    2.5606    2.0771    0.8681    1.2202
    1.9360    2.5604    2.0771    0.8680    1.2199
    1.9440    2.5603    2.0771    0.8679    1.2196
    1.9520    2.5601    2.0771    0.8678    1.2192
    1.9600    2.5599    2.0772    0.8677    1.2189
    1.9680    2.5598    2.0772    0.8676    1.2186
    1.9760    2.5596    2.0772    0.8674    1.2183
    1.9840    2.5594    2.0773    0.8673    1.2180
    1.9920    2.5593    2.0773    0.8672    1.2176
    2.0000    2.5591    2.0773    0.8671    1.2173
    2.0080    2.5589    2.0774    0.8670    1.2170
    2.0160    2.5588    2.0774    0.8669    1.2166
    2.0240    2.5586    2.0774    0.8668    1.2163
    2.0320    2.5584    2.0775    0.8666    1.2160
    2.0400    2.5583    2.0775    0.8665    1.2157
    2.0480    2.5581    2.0775    0.8664    1.2153
    2.0560    2.5579    2.0776    0.8663    1.2150
    2.0640    2.5578    2.0776    0.8662    1.2147
    2.0720    2.5576    2.0776    0.8661    1.2144
    2.0800    2.5574    2.0777    0.8660    1.2140
    2.0880    2.5573    2.0777    0.8658    1.2137
    2.0960    2.5571    2.0777    0.8657    1.2134
    2.1040    2.5570    2.0778    0.8656    1.2131
    2.1120    2.5568    2.0778    0.8655    1.2128
    2.1200    2.5566    2.0778    0.8654    1.2125
    2.1280    2.5565    2.0779    0.8653    1.2122
    2.1360    2.5563    2.0779    0.8652    1.2118
    2.1440    2.5562    2.0780    0.8651    1.2115
    2.1520    2.5560    2.0780    0.8650    1.2112
    2.1600    2.5559    2.0780    0.8649    1.2109
    2.1680    2.5558    2.0781    0.8648    1.2106
    2.1760    2.5556    2.0781    0.8647    1.2104
    2.1840    2.5555    2.0782    0.8645    1.2101
    2.1920    2.5553    2.0782    0.8644    1.2098
    2.2000    2.5552    2.0782    0.8643    1.2095
    2.2080    2.5551    2.0783    0.8642    1.2092
    2.2160    2.5549    2.0783    0.8641    1.2090
    2.2240    2.5548    2.0784    0.8640    1.2087
    2.2320    2.5547    2.0784    0.8639    1.2084
    2.2400    2.5546    2.0785    0.8639    1.2082
    2.2480    2.5545    2.0785    0.8638    1.2079
    2.2560    2.5543    2.0785    0.8637    1.2077
    2.2640    2.5542    2.0786    0.8636    1.2074
    2.2720    2.5541    2.0786    0.8635    1.2072
    2.2800    2.5540    2.0787    0.8634    1.2069
    2.2880    2.5539    2.0787    0.8633    1.2067
    2.2960    2.5538    2.0788    0.8632    1.2065
    2.3040    2.5538    2.0788    0.8631    1.2063
    2.3120    2.5537    2.0789    0.8631    1.2061
    2.3200    2.5536    2.0789    0.8630    1.2059
    2.3280    2.5535    2.0790    0.8629    1.2057
    2.3360    2.5534    2.0790    0.8628    1.2055
    2.3440    2.5534    2.0791    0.8627    1.2053
    2.3520    2.5533    2.0792    0.8627    1.2051
    2.3600    2.5532    2.0792    0.8626    1.2049
    2.3680    2.5532    2.0793    0.8625    1.2047
    2.3760    2.5531    2.0793    0.8625    1.2046
    2.3840    2.5531    2.0794    0.8624    1.2044
    2.3920    2.5530    2.0795    0.8623    1.2043
    2.4000    2.5530    2.0795    0.8623    1.2041
    2.4080    2.5530    2.0796    0.8622    1.2040
    2.4160    2.5529    2.0796    0.8621    1.2039
    2.4240    2.5529    2.0797    0.8621    1.2038
    2.4320    2.5529    2.0798    0.8620    1.2036
    2.4400    2.5529    2.0798    0.8620    1.2035
    2.4480    2.5529    2.0799    0.8619    1.2034
    2.4560    2.5529    2.0800    0.8619    1.2034
    2.4640    2.5529    2.0800    0.8618    1.2033
    2.4720    2.5529    2.0801    0.8618    1.2032
    2.4800    2.5529    2.0802    0.8617    1.2031
    2.4880    2.5529    2.0803    0.8617    1.2031
    2.4960    2.5529    2.0803    0.8617    1.2030
    2.5040    2.5530    2.0804    0.8616    1.2030
    2.5120    2.5530    2.0805    0.8616    1.2029
    2.5200    2.5530    2.0806    0.8616    1.2029
    2.5280    2.5531    2.0806    0.8615    1.2029
    2.5360    2.5531    2.0807    0.8615    1.2029
    2.5440    2.5532    2.0808    0.8615    1.2028
    2.5520    2.5532    2.0809    0.8615    1.2028
    2.5600    2.5533    2.0810    0.8615    1.2029
    2.5680    2.5534    2.0810    0.8614    1.2029
    2.5760    2.5534    2.0811    0.8614    1.2029
    2.5840    2.5535    2.0812    0.8614    1.2029
    2.5920    2.5536    2.0813    0.8614    1.2030
    2.6000    2.5537    2.0814    0.8614    1.2030
    2.6080    2.5538    2.0815    0.8614    1.2031
    2.6160    2.5539    2.0816    0.8614    1.2031
    2.6240    2.5540    2.0816    0.8614    1.2032
    2.6320    2.5541    2.0817    0.8614    1.2033
    2.6400    2.5542    2.0818    0.8614    1.2033
    2.6480    2.5543    2.0819    0.8614    1.2034
    2.6560    2.5545    2.0820    0.8614    1.2035
    2.6640    2.5546    2.0821    0.8614    1.2036
    2.6720    2.5547    2.0822    0.8614    1.2037
    2.6800    2.5549    2.0823    0.8614    1.2039
    2.6880    2.5550    2.0824    0.8615    1.2040
    2.6960    2.5552    2.0825    0.8615    1.2041
    2.7040    2.5553    2.0826    0.8615    1.2042
    2.7120    2.5555    2.0827    0.8615    1.2044
    2.7200    2.5556    2.0828    0.8615    1.2045
    2.7280    2.5558    2.0829    0.8616    1.2047
    2.7360    2.5560    2.0830    0.8616    1.2049
    2.7440    2.5561    2.0831    0.8616    1.2050
    2.7520    2.5563    2.0832    0.8617    1.2052
    2.7600    2.5565    2.0833    0.8617    1.2054
    2.7680    2.5567    2.0834    0.8617    1.2056
    2.7760    2.5569    2.0835    0.8618    1.2058
    2.7840    2.5571    2.0836    0.8618    1.2060
    2.7920    2.5573    2.0837    0.8619    1.2062
    2.8000    2.5575    2.0838    0.8619    1.2064
    2.8080    2.5577    2.0840    0.8620    1.2066
    2.8160    2.5579    2.0841    0.8620    1.2068
    2.8240    2.5581    2.0842    0.8621    1.2070
    2.8320    2.5583    2.0843    0.8621    1.2073
    2.8400    2.5585    2.0844    0.8622    1.2075
    2.8480    2.5588    2.0845    0.8622    1.2078
    2.8560    2.5590    2.0846    0.8623    1.2080
    2.8640    2.5592    2.0847    0.8624    1.2083
    2.8720    2.5595    2.0848    0.8624    1.2085
    2.8800    2.5597    2.0850    0.8625    1.2088
    2.8880    2.5599    2.0851    0.8625    1.2090
    2.8960    2.5602    2.0852    0.8626    1.2093
    2.9040    2.5604    2.0853    0.8627    1.2096
    2.9120    2.5607    2.0854    0.8628    1.2098
    2.9200    2.5609    2.0855    0.8628    1.2101
    2.9280    2.5612    2.0857    0.8629    1.2104
    2.9360    2.5614    2.0858    0.8630    1.2107
    2.9440    2.5617    2.0859    0.8631    1.2110
    2.9520    2.5619    2.0860    0.8631    1.2112
    2.9600    2.5622    2.0861    0.8632    1.2115
    2.9680    2.5625    2.0862    0.8633    1.2118
    2.9760    2.5627    2.0864    0.8634    1.2121
    2.9840    2.5630    2.0865    0.8635    1.2124
    2.9920    2.5632    2.0866    0.8635    1.2127
    3.0000    2.5635    2.0867    0.8636    1.2130
    3.0080    2.5638    2.0868    0.8637    1.2133
    3.0160    2.5641    2.0869    0.8638    1.2136
    3.0240    2.5643    2.0871    0.8639    1.2139
    3.0320    2.5646    2.0872    0.8640    1.2142
    3.0400    2.5649    2.0873    0.8641    1.2145
    3.0480    2.5651    2.0874    0.8641    1.2148
    3.0560    2.5654    2.0875    0.8642    1.2151
    3.0640    2.5657    2.0877    0.8643    1.2155
    3.0720    2.5660    2.0878    0.8644    1.2158
    3.0800    2.5662    2.0879    0.8645    1.2161
    3.0880    2.5665    2.0880    0.8646    1.2164
    3.0960    2.5668    2.0881    0.8647    1.2167
    3.1040    2.5670    2.0882    0.8648    1.2170
    3.1120    2.5673    2.0884    0.8649    1.2173
    3.1200    2.5676    2.0885    0.8650    1.2176
    3.1280    2.5679    2.0886    0.8651    1.2179
    3.1360    2.5681    2.0887    0.8652    1.2182
    3.1440    2.5684    2.0888    0.8653    1.2185
    3.1520    2.5687    2.0890    0.8654    1.2188
    3.1600    2.5689    2.0891    0.8655    1.2191
    3.1680    2.5692    2.0892    0.8656    1.2194
    3.1760    2.5695    2.0893    0.8657    1.2197
    3.1840    2.5697    2.0894    0.8658    1.2200
    3.1920    2.5700    2.0895    0.8659    1.2202
    3.2000    2.5702    2.0896    0.8660    1.2205
    3.2080    2.5705    2.0898    0.8660    1.2208
    3.2160    2.5708    2.0899    0.8661    1.2211
    3.2240    2.5710    2.0900    0.8662    1.2214
    3.2320    2.5713    2.0901    0.8663    1.2216
    3.2400    2.5715    2.0902    0.8664    1.2219
    3.2480    2.5718    2.0903    0.8665    1.2222
    3.2560    2.5720    2.0904    0.8666    1.2224
    3.2640    2.5723    2.0905    0.8667    1.2227
    3.2720    2.5725    2.0906    0.8668    1.2229
    3.2800    2.5727    2.0907    0.8669    1.2232
    3.2880    2.5730    2.0909    0.8670    1.2234
    3.2960    2.5732    2.0910    0.8671    1.2237
    3.3040    2.5734    2.0911    0.8672    1.2239
    3.3120    2.5736    2.0912    0.8673    1.2241
    3.3200    2.5739    2.0913    0.8674    1.2244
    3.3280    2.5741    2.0914    0.8675    1.2246
    3.3360    2.5743    2.0915    0.8675    1.2248
    3.3440    2.5745    2.0916    0.8676    1.2250
    3.3520    2.5747    2.0917    0.8677    1.2252
    3.3600    2.5749    2.0918    0.8678    1.2254
    3.3680    2.5751    2.0919    0.8679    1.2256
    3.3760    2.5753    2.0920    0.8680    1.2258
    3.3840    2.5755    2.0921    0.8681    1.2260
    3.3920    2.5757    2.0922    0.8682    1.2261
    3.4000    2.5759    2.0923    0.8682    1.2263
    3.4080    2.5761    2.0924    0.8683    1.2265
    3.4160    2.5763    2.0925    0.8684    1.2266
    3.4240    2.5764    2.0925    0.8685    1.2268
    3.4320    2.5766    2.0926    0.8686    1.2269
    3.4400    2.5768    2.0927    0.8686    1.2271
    3.4480    2.5769    2.0928    0.8687    1.2272
    3.4560    2.5771    2.0929    0.8688    1.2273
    3.4640    2.5772    2.0930    0.8689    1.2274
    3.4720    2.5774    2.0931    0.8689    1.2276
    3.4800    2.5775    2.0932    0.8690    1.2277
    3.4880    2.5777    2.0932    0.8691    1.2278
    3.4960    2.5778    2.0933    0.8691    1.2279
    3.5040    2.5779    2.0934    0.8692    1.2279
    3.5120    2.5781    2.0935    0.8693    1.2280
    3.5200    2.5782    2.0936    0.8693    1.2281
    3.5280    2.5783    2.0936    0.8694    1.2281
    3.5360    2.5784    2.0937    0.8695    1.2282
    3.5440    2.5785    2.0938    0.8695    1.2282
    3.5520    2.5786    2.0939    0.8696    1.2283
    3.5600    2.5787    2.0940    0.8696    1.2283
    3.5680    2.5788    2.0940    0.8697    1.2283
    3.5760    2.5789    2.0941    0.8697    1.2284
    3.5840    2.5789    2.0942    0.8698    1.2284
    3.5920    2.5790    2.0942    0.8698    1.2284
    3.6000    2.5791    2.0943    0.8699    1.2284
    3.6080    2.5792    2.0944    0.8699    1.2284
    3.6160    2.5792    2.0944    0.8700    1.2283
    3.6240    2.5793    2.0945    0.8700    1.2283
    3.6320    2.5793    2.0946    0.8701    1.2283
    3.6400    2.5794    2.0946    0.8701    1.2282
    3.6480    2.5794    2.0947    0.8702    1.2282
    3.6560    2.5794    2.0947    0.8702    1.2281
    3.6640    2.5795    2.0948    0.8702    1.2281
    3.6720    2.5795    2.0949    0.8703    1.2280
    3.6800    2.5795    2.0949    0.8703    1.2279
    3.6880    2.5795    2.0950    0.8703    1.2278
    3.6960    2.5795    2.0950    0.8704    1.2278
    3.7040    2.5795    2.0951    0.8704    1.2277
    3.7120    2.5795    2.0951    0.8704    1.2275
    3.7200    2.5795    2.0952    0.8704    1.2274
    3.7280    2.5795    2.0952    0.8705    1.2273
    3.7360    2.5795    2.0953    0.8705    1.2272
    3.7440    2.5795    2.0953    0.8705    1.2271
    3.7520    2.5795    2.0954    0.8705    1.2269
    3.7600    2.5795    2.0954    0.8705    1.2268
    3.7680    2.5794    2.0955    0.8706    1.2266
    3.7760    2.5794    2.0955    0.8706    1.2265
    3.7840    2.5793    2.0955    0.8706    1.2263
    3.7920    2.5793    2.0956    0.8706    1.2261
    3.8000    2.5792    2.0956    0.8706    1.2259
    3.8080    2.5792    2.0957    0.8706    1.2257
    3.8160    2.5791    2.0957    0.8706    1.2256
    3.8240    2.5791    2.0957    0.8706    1.2254
    3.8320    2.5790    2.0958    0.8706    1.2252
    3.8400    2.5789    2.0958    0.8706    1.2249
    3.8480    2.5789    2.0958    0.8706    1.2247
    3.8560    2.5788    2.0959    0.8706    1.2245
    3.8640    2.5787    2.0959    0.8706    1.2243
    3.8720    2.5786    2.0959    0.8706    1.2240
    3.8800    2.5785    2.0960    0.8706    1.2238
    3.8880    2.5784    2.0960    0.8706    1.2236
    3.8960    2.5783    2.0960    0.8706    1.2233
    3.9040    2.5782    2.0960    0.8706    1.2231
    3.9120    2.5781    2.0961    0.8706    1.2228
    3.9200    2.5780    2.0961    0.8706    1.2225
    3.9280    2.5779    2.0961    0.8706    1.2223
    3.9360    2.5778    2.0961    0.8706    1.2220
    3.9440    2.5777    2.0961    0.8706    1.2217
    3.9520    2.5775    2.0962    0.8706    1.2214
    3.9600    2.5774    2.0962    0.8705    1.2212
    3.9680    2.5773    2.0962    0.8705    1.2209
    3.9760    2.5772    2.0962    0.8705    1.2206
    3.9840    2.5770    2.0962    0.8705    1.2203
    3.9920    2.5769    2.0963    0.8705    1.2200
    4.0000    2.5768    2.0963    0.8704    1.2197


==> DBEC-GP-OMP/output/real3d-th/real3d-th-out.txt <==
 Real time propagation 3D,   OPTION =  2
 
  Number of Atoms N =      5000, Unit of length AHO =  0.00000100 m
  Scattering length a =    100.00*a0, Dipolar ADD =   132.70*a0
  Nonlinearity G_3D =   332.4918, Strength of DDI GD_3D =   105.33272
  Parameters of trap: GAMMA =   0.50, NU =   1.00, LAMBDA =   1.50
 
 # Space Stp: NX =      128, NY =      128, NZ =      128
  Space Step: DX =   0.200000, DY =   0.200000, DZ =   0.200000
 # Time Stp : NSTP =         0, NPAS =       100, NRUN =       900
   Time Step:   DT =   0.002000
   Dipolar Cut off:   R =     10.000
 
 * Change for dynamics: GPAR =       1.050 , GDDPAR =       1.050 *
 
                   -----------------------------------------------------
                    Norm      Chem        Ener/N     <r>     |Psi(0,0,0)|^2
                   -----------------------------------------------------
Initial :          1.0000      5.8164      4.3391     2.5448     0.0216
After NPAS iter.:  1.0000      5.8168      4.3391     2.5444     0.0217
After NRUN iter.:  1.0000      5.9037      4.4122     2.5768     0.0217
                   -----------------------------------------------------
 
 Clock Time:     145 seconds
   CPU Time:    2626 seconds


==> DBEC-GP-OMP/output/real3d-th/real3d-th-rms.txt <==
 Real time propagation 3D,   OPTION =  2
 
                   -----------------------------------------------------
Values of rms size:     <r>          <x>          <y>          <z>
                   -----------------------------------------------------
           Initial:      2.5448       2.0669       0.8705       1.2025
  After NPAS iter.:      2.5444       2.0669       0.8700       1.2022
  After NRUN iter.:      2.5768       2.0963       0.8704       1.2197
                   -----------------------------------------------------


==> DBEC-GP-OMP/readme-fftw.txt <==
#
# DBEC-GP-OMP codes are developed and (c)copyright-ed by:
#
!# Luis E. Young-S.
!# (∗Grupo de Modelado Computacional, Facultad de Ciencias Exactas y Naturales, 
!#  Universidad de Cartagena, 130014 Cartagena, Bolivar, Colombia ∗∗)
!#
!# Paulsamy Muruganandam
!# (Department of Physics, Bharathidasan University, Tiruchirappalli, Tamil Nadu, India)
!#
!#   Antun Balaz
!# (Scientific Computing Laboratory, Center for the Study of Complex Systems,
!# Institute of Physics Belgrade, Serbia)
!#
!# Sadhan K. Adhikari
!# (Instituto de Fisica Teorica, UNESP - Sao Paulo State University, Brazil)
!#
# The authors would be grateful for all information and/or comments
# regarding the use of the code.
#

Instructions on compiling and installing FFTW library
for the use with DBEC-GP codes
=====================================================

These instructions should be followed only if FFTW is not installed on the
target computer where you plan to run DBEC-GP codes.

1) Download the latest source of FFTW from http://www.fftw.org/

2) Unpack the source tarball and go to the corresponding directory

3) If you plan to use GNU compiler suite, proceed by typing the following commands:
export CC=gcc
export CFLAGS=-O3
export F77=gfortran
export FFLAGS=-O3
AR=ar
./configure --prefix=$HOME/fftw/gcc --enable-shared --enable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

This will compile and install FFTW library (including its OpenMP threaded version) into:
$HOME/fftw/gcc

4) If you also plan to use Intel compiler suite, proceed by typing the following commands:
export CC=icc
export CFLAGS="-xHOST -O3 -ipo -no-prec-div"
export F77=ifort
export FFLAGS="-xHOST -O3 -ipo -no-prec-div"
export AR=xiar
./configure --prefix=$HOME/fftw/icc --enable-shared --disable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

export CC=icc
export CFLAGS=-fast
export F77=ifort
export FFLAGS=-fast
export AR=xiar
./configure --prefix=$HOME/fftw/icc --disable-shared --enable-static --enable-fma --enable-sse2 --enable-openmp --enable-threads
make
make install

This will compile and install FFTW library (including its OpenMP threaded version) into:
$HOME/fftw/icc

Note that step 4) does not interfere with step 3), and you can perform them in arbitrary order.

5) When compiling the dipolar codes, in order to use one of the above built FFTW libraries, you need to adjust properly the variable FFTW_PATH in the provided makefile so that it has the correct value.


==> DBEC-GP-OMP/readme.txt <==
# DBEC-GP-OMP programs are developed by:
#
!# Luis E. Young-S.
!# (∗Grupo de Modelado Computacional, Facultad de Ciencias Exactas y Naturales, 
!#  Universidad de Cartagena, 130014 Cartagena, Bolivar, Colombia ∗∗)
!#
!# Paulsamy Muruganandam
!# (Department of Physics, Bharathidasan University, Tiruchirappalli, Tamil Nadu, India)
!#
!#   Antun Balaz
!# (Scientific Computing Laboratory, Center for the Study of Complex Systems,
!# Institute of Physics Belgrade, Serbia)
!#
!# Sadhan K. Adhikari
!# (Instituto de Fisica Teorica, UNESP - Sao Paulo State University, Brazil)
#
#
# Public use and modification of these codes are allowed provided that the
# following papers are cited:
# [1] L. E. Young-S. et al., Comput. Phys. Commun. 220 (2017) 503.
# [2] P. Muruganandam and S. K. Adhikari, Comput. Phys. Commun. 180 (2009) 1888.
# [3] D. Vudragovic et al., Comput. Phys. Commun. 183 (2012) 2021.
# [4] R. Kishor Kumar et al., Comput. Phys. Commun. 195 (2015) 117.
# [5] B. Sataric et al., Comput. Phys. Commun. 200 (2016) 411.
# [6] V. Loncar et al., Comput. Phys. Commun. 200 (2016) 406.
# [7] L. E. Young-S. et al., Comput. Phys. Commun. 204 (2016) 209.
# [8] V. Loncar et al., Comput. Phys. Commun. 209 (2016) 190.
#
# The authors would be grateful for all information and/or comments
# regarding the use of the programs.

DBEC-GP-OMP is a set of OpenMP-parallelized Fortran 90 programs, optimized for GNU
and Intel Fortran compiler, that solves the time-(in)dependent Gross-Pitaevskii
nonlinear partial differential equation for dipolar BECs with contact and  dipolar interactions in one, two,
and three spatial dimensions in a trap using imaginary-time and real-time propagation.
The Gross-Pitaevskii equation describes the properties of a dilute trapped Bose-Einstein
condensate. The equation is solved using the split-step Crank-Nicolson method by
discretizing space and time, as described in Ref. [2]. The discretized equation is then
propagated in imaginary or real time over small time steps. The atoms are polarized along
the z direction.

DESCRIPTION OF BEC-GP-OMP-FOR CODE DISTRIBUTION

I) Source codes

Programs are written in Fortran 90 programming language with OpenMP extensions and are
located in the src folder, which has the following structure:

 - src/imag1dX-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.
   
    - src/imag1dZ-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along z-axis in a harmonic trap.

 - src/imag2dXY-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/imag2dXZ-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-z plane in an anisotropic harmonic trap.
   
 - src/imag3d-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

- src/real1dX-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along x-axis in a harmonic trap.
   
    - src/real1dZ-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   one space dimension for the dynamics along z-axis in a harmonic trap.

 - src/real2dXY-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-y plane in an anisotropic harmonic trap.

 - src/real2dXZ-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   two space dimensions for the dynamics along x-z plane in an anisotropic harmonic trap.
   
 - src/real3d-th.f90 code solves the imaginary-time Gross-Pitaevskii equation in
   three space dimensions in an anisotropic harmonic trap.

   
II) Input parameters

A set of physical input parameters is given at the beginning of each program. If the
parameters have to be changed, the corresponding program has to be re-compiled.

III) Examples of matching outputs

The output folder contains examples of matching outputs for all programs and default
input parameters given at the beginning of each program. Some large density files are
omitted to save space.

IV) Compilation

Programs are compiled via a provided makefile, or using instructions at the beginning
of each program.

The use of the makefile:

   make <target> [compiler=<compiler>]

where possible targets are:
   
   all, clean, full-clean, help

as well as program-specific targets, which compile only a specified program:

   imag1dX-th, imag1dZ-th, imag2dXY-th, imag2dXZ-th, imag3d-th, 
   real1dX-th, real1dZ-th, real2dXY-th, real2dXZ-th, real3d-th, 

The provided makefile allows compilation of the DBEC-GP-OMP programs, using
either the GNU or Intel Fortran 90 compiler.

Possible <compiler> values are:

   gnu, intel

and should be chosen according to the available compilers on the compile host. If
compiler is not specified on the command line, the default intel Fortran 90 compiler
is used. If an older version of the Intel compiler is used, compilation may fail due
to the use of "-qopenmp" switch, which used to be "-openmp" in earlier versions. In
that case, modify the makefile to use "-openmp" switch in the variable OMPFLAGS.

The default optimization option set in the makefile is -O3, and can be adjusted if
needed in the makefile variable OMPFLAGS.

Examples compiling the programs:

1) Compile all BEC-GP-OMP-FOR programs with the GNU Fortran 90 compiler:
   
   make all
   
   or
   
   make all compiler=gnu
      
2) Compile imag2d-th program with the Intel Fortran 90 compiler (if
   available):
   
   make imag2d-th compiler=intel
   
V) Running the compiled programs

To run any of the programs compiled with the make command, you need to use
the syntax:
   
   ./<programname>
   
where <programname> is a name of the compiled executable.

Example of running a program:
   
   ./imag3d-th

Important note: if you encounter segmentation fault errors when running
programs, you should increase the stack size. Running the following
command should resolve the issue:

   ulimit -s unlimited          [if you are using bash shell]
   limit stacksize unlimited    [if you are using csh or tcsh shell]

